Performance enhancements for a generic conic interior point algorithm

In recent work, we provide computational arguments for expanding the class of proper cones recognized by conic optimization solvers, to permit simpler, smaller, more natural conic formulations. We define an exotic cone as a proper cone for which we can implement a small set of tractable (i.e. fast, numerically stable, analytic) oracles for a logarithmically homogeneous self-concordant barrier for the cone or for its dual cone. Our extensible, open source conic interior point solver, Hypatia, allows modeling and solving any conic optimization problem over a Cartesian product of exotic cones. In this paper, we introduce Hypatia's interior point algorithm. Our algorithm is based on that of Skajaa and Ye [2015], which we generalize by handling exotic cones without tractable primal oracles. With the goal of improving iteration count and solve time in practice, we propose a sequence of four enhancements to the interior point stepping procedure of Skajaa and Ye [2015]: (1) loosening the central path proximity condition, (2) adjusting the directions using a third order directional derivative barrier oracle, (3) performing a backtracking search on a curve, and (4) combining the prediction and centering directions. We implement 23 useful exotic cones in Hypatia. We summarize the complexity of computing oracles for these cones, showing that our new third order oracle is not a bottleneck, and we derive efficient and numerically stable oracle implementations for several cones. We generate a diverse benchmark set of 379 conic problems from 37 different applied examples. Our computational testing shows that each stepping enhancement improves Hypatia's iteration count and solve time. Altogether, the enhancements reduce the shifted geometric means of iteration count and solve time by over 80% and 70% respectively.

==> csvs/basic_vs_comb_iters.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.029023746701846966
0.5849625007211562,0.029023746701846966
0.5849625007211562,0.03430079155672823
0.6280312226130421,0.03430079155672823
0.6280312226130421,0.036939313984168866
0.6629650127224292,0.036939313984168866
0.6629650127224292,0.0395778364116095
0.8073549220576041,0.0395778364116095
0.8073549220576041,0.04221635883905013
0.8365012677171206,0.04221635883905013
0.8365012677171206,0.044854881266490766
1.0,0.044854881266490766
1.0,0.05013192612137203
1.0641303374197155,0.05013192612137203
1.0641303374197155,0.055408970976253295
1.067114195858537,0.055408970976253295
1.067114195858537,0.05804749340369393
1.1699250014423124,0.05804749340369393
1.1699250014423124,0.06068601583113457
1.1844245711374275,0.06068601583113457
1.1844245711374275,0.0633245382585752
1.2016338611696504,0.0633245382585752
1.2016338611696504,0.06596306068601583
1.2410080995037949,0.06596306068601583
1.2410080995037949,0.06860158311345646
1.2730184944064158,0.06860158311345646
1.2730184944064158,0.0712401055408971
1.2801079191927351,0.0712401055408971
1.2801079191927351,0.08179419525065963
1.3439544012173612,0.08179419525065963
1.3439544012173612,0.08443271767810026
1.3870231231092474,0.08443271767810026
1.3870231231092474,0.0870712401055409
1.4288432988038744,0.0870712401055409
1.4288432988038744,0.08970976253298153
1.4329594072761063,0.08970976253298153
1.4329594072761063,0.09234828496042216
1.4594316186372973,0.09234828496042216
1.4594316186372973,0.09762532981530343
1.4854268271702418,0.09762532981530343
1.4854268271702418,0.10026385224274406
1.5025003405291832,0.10026385224274406
1.5025003405291832,0.10290237467018469
1.5405683813627027,0.10290237467018469
1.5405683813627027,0.10554089709762533
1.584962500721156,0.10554089709762533
1.584962500721156,0.10817941952506596
1.6114347120823471,0.10817941952506596
1.6114347120823471,0.11081794195250659
1.6166713604484944,0.11081794195250659
1.6166713604484944,0.11345646437994723
1.618909832644494,0.11345646437994723
1.618909832644494,0.11609498680738786
1.6226329186872113,0.11609498680738786
1.6226329186872113,0.11873350923482849
1.6438561897747246,0.11873350923482849
1.6438561897747246,0.12137203166226913
1.6629650127224291,0.12137203166226913
1.6629650127224291,0.1266490765171504
1.6724253419714956,0.1266490765171504
1.6724253419714956,0.12928759894459102
1.6780719051126378,0.12928759894459102
1.6780719051126378,0.13192612137203166
1.7369655941662063,0.13192612137203166
1.7369655941662063,0.1345646437994723
1.7500217469916526,0.1345646437994723
1.7500217469916526,0.13720316622691292
1.765534746362977,0.13720316622691292
1.765534746362977,0.1424802110817942
1.773724144176324,0.1424802110817942
1.773724144176324,0.14511873350923482
1.8073549220576042,0.14511873350923482
1.8073549220576042,0.1503957783641161
1.8259706002249512,0.1503957783641161
1.8259706002249512,0.15303430079155672
1.831877241191673,0.15303430079155672
1.831877241191673,0.15567282321899736
1.8365012677171206,0.15567282321899736
1.8365012677171206,0.158311345646438
1.8413022539809418,0.158311345646438
1.8413022539809418,0.16094986807387862
1.862496476250065,0.16094986807387862
1.862496476250065,0.16358839050131926
1.874469117916141,0.16358839050131926
1.874469117916141,0.1662269129287599
1.8907709302452416,0.1662269129287599
1.8907709302452416,0.16886543535620052
1.8981203859807863,0.16886543535620052
1.8981203859807863,0.1741424802110818
1.9068905956085185,0.1741424802110818
1.9068905956085185,0.1820580474934037
1.9307373375628862,0.1820580474934037
1.9307373375628862,0.18469656992084432
1.9328858041414632,0.18469656992084432
1.9328858041414632,0.19261213720316622
1.9385994553358568,0.19261213720316622
1.9385994553358568,0.19788918205804748
1.9434164716336326,0.19788918205804748
1.9434164716336326,0.20052770448548812
1.9608294027193223,0.20052770448548812
1.9608294027193223,0.20316622691292877
1.9668331360648008,0.20316622691292877
1.9668331360648008,0.20580474934036938
1.969626350956481,0.20580474934036938
1.969626350956481,0.20844327176781002
1.9719856238304034,0.20844327176781002
1.9719856238304034,0.21635883905013192
2.0255350921071376,0.21635883905013192
2.0255350921071376,0.21899736147757257
2.029747343394052,0.21899736147757257
2.029747343394052,0.22163588390501318
2.0324214776923775,0.22163588390501318
2.0324214776923775,0.22427440633245382
2.0588936890535687,0.22427440633245382
2.0588936890535687,0.22691292875989447
2.0641303374197157,0.22691292875989447
2.0641303374197157,0.23218997361477572
2.070389327891398,0.23218997361477572
2.070389327891398,0.23482849604221637
2.0752881273042374,0.23482849604221637
2.0752881273042374,0.24010554089709762
2.078002512001273,0.24010554089709762
2.078002512001273,0.24274406332453827
2.082462160191973,0.24274406332453827
2.082462160191973,0.24538258575197888
2.0874628412503395,0.24538258575197888
2.0874628412503395,0.24802110817941952
2.092446248764595,0.24802110817941952
2.092446248764595,0.25065963060686014
2.1154772174199357,0.25065963060686014
2.1154772174199357,0.2532981530343008
2.1210154009613658,0.2532981530343008
2.1210154009613658,0.25857519788918204
2.123382415505282,0.25857519788918204
2.123382415505282,0.2638522427440633
2.137503523749935,0.2638522427440633
2.137503523749935,0.2717678100263852
2.1488633859144826,0.2717678100263852
2.1488633859144826,0.27440633245382584
2.1497471195046822,0.27440633245382584
2.1497471195046822,0.2770448548812665
2.1538053360790355,0.2770448548812665
2.1538053360790355,0.2796833773087071
2.160464672193246,0.2796833773087071
2.160464672193246,0.28232189973614774
2.1614634226941165,0.28232189973614774
2.1614634226941165,0.2849604221635884
2.169925001442312,0.2849604221635884
2.169925001442312,0.29815303430079154
2.1775381855521876,0.29815303430079154
2.1775381855521876,0.3007915567282322
2.1783372412585122,0.3007915567282322
2.1783372412585122,0.3034300791556728
2.182203331220749,0.3034300791556728
2.182203331220749,0.30606860158311344
2.187627003175771,0.30606860158311344
2.187627003175771,0.3087071240105541
2.192645077942396,0.3087071240105541
2.192645077942396,0.3113456464379947
2.1963972128035034,0.3113456464379947
2.1963972128035034,0.316622691292876
2.2051144299046124,0.316622691292876
2.2051144299046124,0.31926121372031663
2.2129937233341983,0.31926121372031663
2.2129937233341983,0.3245382585751979
2.2179050303441343,0.3245382585751979
2.2179050303441343,0.32981530343007914
2.228818690495881,0.32981530343007914
2.228818690495881,0.3324538258575198
2.232660756790275,0.3324538258575198
2.232660756790275,0.33509234828496043
2.2352164616940313,0.33509234828496043
2.2352164616940313,0.33773087071240104
2.2459792416540636,0.33773087071240104
2.2459792416540636,0.3403693931398417
2.2479275134435857,0.3403693931398417
2.2479275134435857,0.35883905013192613
2.253756592245783,0.35883905013192613
2.253756592245783,0.36147757255936674
2.2555007331483865,0.36147757255936674
2.2555007331483865,0.3641160949868074
2.263034405833794,0.3641160949868074
2.263034405833794,0.36675461741424803
2.268488835925902,0.36675461741424803
2.268488835925902,0.36939313984168864
2.273018494406416,0.36939313984168864
2.273018494406416,0.3720316622691293
2.2746223801090055,0.3720316622691293
2.2746223801090055,0.37467018469656993
2.276840205358824,0.37467018469656993
2.276840205358824,0.37730870712401055
2.2820353677638496,0.37730870712401055
2.2820353677638496,0.37994722955145116
2.2875765900965854,0.37994722955145116
2.2875765900965854,0.38258575197889183
2.297680548640685,0.38258575197889183
2.297680548640685,0.38522427440633245
2.299560281858908,0.38522427440633245
2.299560281858908,0.39313984168865435
2.301890341650817,0.39313984168865435
2.301890341650817,0.39577836411609496
2.311201688294304,0.39577836411609496
2.311201688294304,0.39841688654353563
2.313660478903762,0.39841688654353563
2.313660478903762,0.40105540897097625
2.321928094887362,0.40105540897097625
2.321928094887362,0.40897097625329815
2.3315141437165603,0.40897097625329815
2.3315141437165603,0.41160949868073876
2.3344190390705593,0.41160949868073876
2.3344190390705593,0.41424802110817943
2.343954401217361,0.41424802110817943
2.343954401217361,0.41688654353562005
2.34577483684173,0.41688654353562005
2.34577483684173,0.41952506596306066
2.357552004618084,0.41952506596306066
2.357552004618084,0.42216358839050133
2.360256213546462,0.42216358839050133
2.360256213546462,0.42480211081794195
2.3625700793847084,0.42480211081794195
2.3625700793847084,0.42744063324538256
2.3637482705819894,0.42744063324538256
2.3637482705819894,0.43007915567282323
2.3656494723166803,0.43007915567282323
2.3656494723166803,0.43799472295514513
2.375866901998166,0.43799472295514513
2.375866901998166,0.44063324538258575
2.37851162325373,0.44063324538258575
2.37851162325373,0.44327176781002636
2.3797721694596468,0.44327176781002636
2.3797721694596468,0.44591029023746703
2.382469636822413,0.44591029023746703
2.382469636822413,0.44854881266490765
2.384663850235325,0.44854881266490765
2.384663850235325,0.45118733509234826
2.387516436514939,0.45118733509234826
2.387516436514939,0.45382585751978893
2.4020984435713455,0.45382585751978893
2.4020984435713455,0.45646437994722955
2.4059923596758366,0.45646437994722955
2.4059923596758366,0.45910290237467016
2.4329594072761065,0.45910290237467016
2.4329594072761065,0.46174142480211083
2.4447848426728958,0.46174142480211083
2.4447848426728958,0.46437994722955145
2.4462562298895643,0.46437994722955145
2.4462562298895643,0.46701846965699206
2.450661409009565,0.46701846965699206
2.450661409009565,0.46965699208443273
2.4558825515562264,0.46965699208443273
2.4558825515562264,0.47229551451187335
2.4594316186372973,0.47229551451187335
2.4594316186372973,0.48812664907651715
2.461652858553976,0.48812664907651715
2.461652858553976,0.49076517150395776
2.462790630727212,0.49076517150395776
2.462790630727212,0.49340369393139843
2.4700267338764963,0.49340369393139843
2.4700267338764963,0.49604221635883905
2.471305718925589,0.49604221635883905
2.471305718925589,0.49868073878627966
2.4744859643595865,0.49868073878627966
2.4744859643595865,0.5013192612137203
2.478047296804644,0.5013192612137203
2.478047296804644,0.503957783641161
2.4804319172498497,0.503957783641161
2.4804319172498497,0.5065963060686016
2.490325626583081,0.5065963060686016
2.490325626583081,0.5092348284960422
2.493988840673666,0.5092348284960422
2.493988840673666,0.5118733509234829
2.494764691749578,0.5118733509234829
2.494764691749578,0.5145118733509235
2.5178483048626195,0.5145118733509235
2.5178483048626195,0.5171503957783641
2.5324950808270206,0.5171503957783641
2.5324950808270206,0.5224274406332454
2.5334322000810743,0.5224274406332454
2.5334322000810743,0.525065963060686
2.5374341306385704,0.525065963060686
2.5374341306385704,0.5277044854881267
2.537965021183987,0.5277044854881267
2.537965021183987,0.5303430079155673
2.5443205162238103,0.5303430079155673
2.5443205162238103,0.5408970976253298
2.548436624696042,0.5408970976253298
2.548436624696042,0.5435356200527705
2.5501970825604796,0.5435356200527705
2.5501970825604796,0.5461741424802111
2.5688428353578794,0.5461741424802111
2.5688428353578794,0.5488126649076517
2.572251448971602,0.5488126649076517
2.572251448971602,0.5514511873350924
2.5756846871331454,0.5514511873350924
2.5756846871331454,0.554089709762533
2.5766472325091527,0.554089709762533
2.5766472325091527,0.5567282321899736
2.584962500721156,0.5567282321899736
2.584962500721156,0.5620052770448549
2.591626231002167,0.5620052770448549
2.591626231002167,0.5646437994722955
2.605282485100752,0.5646437994722955
2.605282485100752,0.5672823218997362
2.6080461138341975,0.5672823218997362
2.6080461138341975,0.5699208443271768
2.6110753410402876,0.5699208443271768
2.6110753410402876,0.5725593667546174
2.612443237143263,0.5725593667546174
2.612443237143263,0.575197889182058
2.6244908649077936,0.575197889182058
2.6244908649077936,0.5778364116094987
2.6280312226130422,0.5778364116094987
2.6280312226130422,0.5804749340369393
2.6380738371807184,0.5804749340369393
2.6380738371807184,0.58311345646438
2.6394102847435326,0.58311345646438
2.6394102847435326,0.5857519788918206
2.6398244357556746,0.5857519788918206
2.6398244357556746,0.5883905013192612
2.649092838140872,0.5883905013192612
2.649092838140872,0.5910290237467019
2.6683785089087935,0.5910290237467019
2.6683785089087935,0.5963060686015831
2.67053823242723,0.5963060686015831
2.67053823242723,0.5989445910290238
2.676302812259582,0.5989445910290238
2.676302812259582,0.6015831134564644
2.6770230537099238,0.6015831134564644
2.6770230537099238,0.604221635883905
2.678071905112638,0.604221635883905
2.678071905112638,0.6094986807387863
2.6818240399737454,0.6094986807387863
2.6818240399737454,0.6121372031662269
2.6844981742720706,0.6121372031662269
2.6844981742720706,0.6174142480211082
2.6885851317953136,0.6174142480211082
2.6885851317953136,0.6200527704485488
2.6972654703459487,0.6200527704485488
2.6972654703459487,0.6226912928759895
2.700439718141092,0.6226912928759895
2.700439718141092,0.6279683377308707
2.7085371858396887,0.6279683377308707
2.7085371858396887,0.6306068601583114
2.713437058669965,0.6306068601583114
2.713437058669965,0.633245382585752
2.713695814843359,0.633245382585752
2.713695814843359,0.6358839050131926
2.7142455176661224,0.6358839050131926
2.7142455176661224,0.6385224274406333
2.7167877122285757,0.6385224274406333
2.7167877122285757,0.6411609498680739
2.7182290315846203,0.6411609498680739
2.7182290315846203,0.6437994722955145
2.722466024471091,0.6437994722955145
2.722466024471091,0.6464379947229552
2.729352410056331,0.6464379947229552
2.729352410056331,0.6517150395778364
2.734903127709314,0.6517150395778364
2.734903127709314,0.6543535620052771
2.736965594166206,0.6543535620052771
2.736965594166206,0.6569920844327177
2.7500217469916524,0.6569920844327177
2.7500217469916524,0.6596306068601583
2.7570232465074596,0.6596306068601583
2.7570232465074596,0.662269129287599
2.758991900496205,0.662269129287599
2.758991900496205,0.6675461741424802
2.765534746362977,0.6675461741424802
2.765534746362977,0.6701846965699209
2.769880216638941,0.6701846965699209
2.769880216638941,0.6728232189973615
2.7847770740823945,0.6728232189973615
2.7847770740823945,0.6754617414248021
2.786596361890807,0.6754617414248021
2.786596361890807,0.6781002638522428
2.7930706960513567,0.6781002638522428
2.7930706960513567,0.6807387862796834
2.818161677014187,0.6807387862796834
2.818161677014187,0.683377308707124
2.8295848694410695,0.683377308707124
2.8295848694410695,0.6860158311345647
2.831400396024255,0.6860158311345647
2.831400396024255,0.6886543535620053
2.8460873165463187,0.6886543535620053
2.8460873165463187,0.6912928759894459
2.84799690655495,0.6912928759894459
2.84799690655495,0.6939313984168866
2.852442811586142,0.6939313984168866
2.852442811586142,0.6992084432717678
2.8579809951275723,0.6992084432717678
2.8579809951275723,0.7018469656992085
2.8650704199138914,0.7018469656992085
2.8650704199138914,0.7097625329815304
2.8730428251248457,0.7097625329815304
2.8730428251248457,0.712401055408971
2.8744691179161412,0.712401055408971
2.8744691179161412,0.7150395778364116
2.8773174802251713,0.7150395778364116
2.8773174802251713,0.7176781002638523
2.8783214434117474,0.7176781002638523
2.8783214434117474,0.7229551451187335
2.8853574340588772,0.7229551451187335
2.8853574340588772,0.7255936675461742
2.888578717331577,0.7255936675461742
2.888578717331577,0.7282321899736148
2.9015373611143116,0.7282321899736148
2.9015373611143116,0.7308707124010554
2.9068905956085187,0.7308707124010554
2.9068905956085187,0.7335092348284961
2.914883386362049,0.7335092348284961
2.914883386362049,0.7361477572559367
2.9216121013152843,0.7361477572559367
2.9216121013152843,0.7387862796833773
2.929610672108602,0.7387862796833773
2.929610672108602,0.741424802110818
2.9302116698431377,0.741424802110818
2.9302116698431377,0.7440633245382586
2.9354597478052895,0.7440633245382586
2.9354597478052895,0.7467018469656992
2.9385994553358565,0.7467018469656992
2.9385994553358565,0.7493403693931399
2.9577717646107025,0.7493403693931399
2.9577717646107025,0.7519788918205804
2.963474123974886,0.7519788918205804
2.963474123974886,0.7572559366754618
2.9660526680766623,0.7572559366754618
2.9660526680766623,0.7598944591029023
2.969626350956481,0.7598944591029023
2.969626350956481,0.762532981530343
2.9772799234999163,0.762532981530343
2.9772799234999163,0.7704485488126649
2.979040381364354,0.7704485488126649
2.979040381364354,0.7730870712401056
2.9818526532897405,0.7730870712401056
2.9818526532897405,0.7757255936675461
2.9860608090421263,0.7757255936675461
2.9860608090421263,0.7783641160949868
3.0,0.7783641160949868
3.0,0.7810026385224275
3.011227255423254,0.7810026385224275
3.011227255423254,0.783641160949868
3.019899557437705,0.783641160949868
3.019899557437705,0.7862796833773087
3.029747343394052,0.7862796833773087
3.029747343394052,0.7889182058047494
3.031478231473168,0.7889182058047494
3.031478231473168,0.7915567282321899
3.033015057227963,0.7915567282321899
3.033015057227963,0.7941952506596306
3.039528364186637,0.7941952506596306
3.039528364186637,0.7994722955145118
3.040015678847879,0.7994722955145118
3.040015678847879,0.8021108179419525
3.0443941193584534,0.8021108179419525
3.0443941193584534,0.8047493403693932
3.0552824355011894,0.8047493403693932
3.0552824355011894,0.8073878627968337
3.0588936890535687,0.8073878627968337
3.0588936890535687,0.8100263852242744
3.0660891904577725,0.8100263852242744
3.0660891904577725,0.8126649076517151
3.079727192470734,0.8126649076517151
3.079727192470734,0.8153034300791556
3.0874628412503395,0.8153034300791556
3.0874628412503395,0.820580474934037
3.106499621300679,0.820580474934037
3.106499621300679,0.8232189973614775
3.109121722380112,0.8232189973614775
3.109121722380112,0.8258575197889182
3.1154772174199357,0.8258575197889182
3.1154772174199357,0.8284960422163589
3.1395513523987937,0.8284960422163589
3.1395513523987937,0.8311345646437994
3.14597930581728,0.8311345646437994
3.14597930581728,0.8337730870712401
3.146841388329271,0.8337730870712401
3.146841388329271,0.8364116094986808
3.1497471195046822,0.8364116094986808
3.1497471195046822,0.8390501319261213
3.15200309344505,0.8390501319261213
3.15200309344505,0.841688654353562
3.152647010010477,0.841688654353562
3.152647010010477,0.8443271767810027
3.1545770371088766,0.8443271767810027
3.1545770371088766,0.8469656992084432
3.15754127698648,0.8469656992084432
3.15754127698648,0.8496042216358839
3.175638652636706,0.8496042216358839
3.175638652636706,0.8522427440633246
3.1844245711374275,0.8522427440633246
3.1844245711374275,0.8548812664907651
3.1851114052569884,0.8548812664907651
3.1851114052569884,0.8575197889182058
3.188303530757167,0.8575197889182058
3.188303530757167,0.8601583113456465
3.188661564023898,0.8601583113456465
3.188661564023898,0.862796833773087
3.192645077942396,0.862796833773087
3.192645077942396,0.8654353562005277
3.2094533656289497,0.8654353562005277
3.2094533656289497,0.8680738786279684
3.222392421336448,0.8680738786279684
3.222392421336448,0.8707124010554089
3.2379892763874665,0.8707124010554089
3.2379892763874665,0.8733509234828496
3.2446223687199134,0.8733509234828496
3.2446223687199134,0.8759894459102903
3.25191837363962,0.8759894459102903
3.25191837363962,0.8786279683377308
3.252980741169871,0.8786279683377308
3.252980741169871,0.8812664907651715
3.253756592245783,0.8812664907651715
3.253756592245783,0.8839050131926122
3.255761170921616,0.8839050131926122
3.255761170921616,0.8865435356200527
3.2573878426926517,0.8865435356200527
3.2573878426926517,0.8891820580474934
3.2580163310671693,0.8891820580474934
3.2580163310671693,0.8918205804749341
3.264703226194412,0.8918205804749341
3.264703226194412,0.8944591029023746
3.268488835925902,0.8944591029023746
3.268488835925902,0.8970976253298153
3.289506617194985,0.8970976253298153
3.289506617194985,0.899736147757256
3.301169534720565,0.899736147757256
3.301169534720565,0.9023746701846965
3.327071398163322,0.9023746701846965
3.327071398163322,0.9050131926121372
3.329501314592163,0.9050131926121372
3.329501314592163,0.9076517150395779
3.332983283396358,0.9076517150395779
3.332983283396358,0.9102902374670184
3.3398500028846247,0.9102902374670184
3.3398500028846247,0.9129287598944591
3.355480654598389,0.9129287598944591
3.355480654598389,0.9155672823218998
3.3692338096657193,0.9155672823218998
3.3692338096657193,0.9182058047493403
3.388697107100063,0.9182058047493403
3.388697107100063,0.920844327176781
3.3923174227787602,0.920844327176781
3.3923174227787602,0.9261213720316622
3.4118135984045574,0.9261213720316622
3.4118135984045574,0.9287598944591029
3.423211430724544,0.9287598944591029
3.423211430724544,0.9313984168865436
3.426264754702098,0.9313984168865436
3.426264754702098,0.9340369393139841
3.4320378518050463,0.9340369393139841
3.4320378518050463,0.9366754617414248
3.446886365318184,0.9366754617414248
3.446886365318184,0.9393139841688655
3.4594316186372973,0.9393139841688655
3.4594316186372973,0.941952506596306
3.473931188332412,0.941952506596306
3.473931188332412,0.9445910290237467
3.5124500009367883,0.9445910290237467
3.5124500009367883,0.9472295514511874
3.5283789723547887,0.9472295514511874
3.5283789723547887,0.9498680738786279
3.5376567859427994,0.9498680738786279
3.5376567859427994,0.9525065963060686
3.557995453120887,0.9525065963060686
3.557995453120887,0.9551451187335093
3.584962500721156,0.9551451187335093
3.584962500721156,0.9577836411609498
3.594181030750535,0.9577836411609498
3.594181030750535,0.9604221635883905
3.604862058158861,0.9604221635883905
3.604862058158861,0.9630606860158312
3.666262602823004,0.9630606860158312
3.666262602823004,0.9656992084432717
3.679144939777864,0.9656992084432717
3.679144939777864,0.9683377308707124
3.714842783268066,0.9683377308707124
3.714842783268066,0.9709762532981531
3.756728848987636,0.9709762532981531
3.756728848987636,0.9736147757255936
3.888743248898259,0.9736147757255936
3.888743248898259,0.9762532981530343
3.9762839310261926,0.9762532981530343
3.9762839310261926,0.978891820580475
7.952567862052385,0.978891820580475
7.952567862052385,1.0026385224274406


==> csvs/basic_vs_comb_solve_time.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.06596306068601583
0.05517240704991433,0.06596306068601583
0.05517240704991433,0.06860158311345646
0.167724490985793,0.06860158311345646
0.167724490985793,0.0712401055408971
0.18733753372911832,0.0712401055408971
0.18733753372911832,0.07387862796833773
0.20237977043260846,0.07387862796833773
0.20237977043260846,0.07651715039577836
0.23834239694906195,0.07651715039577836
0.23834239694906195,0.079155672823219
0.2956029012109642,0.079155672823219
0.2956029012109642,0.08179419525065963
0.3344784607700495,0.08179419525065963
0.3344784607700495,0.08443271767810026
0.3910023349897661,0.08443271767810026
0.3910023349897661,0.0870712401055409
0.4358570690569087,0.0870712401055409
0.4358570690569087,0.08970976253298153
0.4453095532776639,0.08970976253298153
0.4453095532776639,0.09234828496042216
0.482842073467408,0.09234828496042216
0.482842073467408,0.09498680738786279
0.48549463254887376,0.09498680738786279
0.48549463254887376,0.09762532981530343
0.5247603012599101,0.09762532981530343
0.5247603012599101,0.10026385224274406
0.5323722407706742,0.10026385224274406
0.5323722407706742,0.10290237467018469
0.5451977612153451,0.10290237467018469
0.5451977612153451,0.10554089709762533
0.5567086286584825,0.10554089709762533
0.5567086286584825,0.10817941952506596
0.6217339209628255,0.10817941952506596
0.6217339209628255,0.11081794195250659
0.6277766203050834,0.11081794195250659
0.6277766203050834,0.11345646437994723
0.6280198800912867,0.11345646437994723
0.6280198800912867,0.11609498680738786
0.66459451919437,0.11609498680738786
0.66459451919437,0.11873350923482849
0.6678142046391099,0.11873350923482849
0.6678142046391099,0.12137203166226913
0.6991141714173734,0.12137203166226913
0.6991141714173734,0.12401055408970976
0.7013643273472636,0.12401055408970976
0.7013643273472636,0.1266490765171504
0.7022758886405396,0.1266490765171504
0.7022758886405396,0.12928759894459102
0.706672960155727,0.12928759894459102
0.706672960155727,0.13192612137203166
0.7483949189666131,0.13192612137203166
0.7483949189666131,0.1345646437994723
0.7585052259547135,0.1345646437994723
0.7585052259547135,0.13720316622691292
0.7602848647513312,0.13720316622691292
0.7602848647513312,0.13984168865435356
0.7614740821276279,0.13984168865435356
0.7614740821276279,0.1424802110817942
0.7812316825435695,0.1424802110817942
0.7812316825435695,0.14511873350923482
0.7951455595704393,0.14511873350923482
0.7951455595704393,0.14775725593667546
0.83755546952807,0.14775725593667546
0.83755546952807,0.1503957783641161
0.8583693331749664,0.1503957783641161
0.8583693331749664,0.15303430079155672
0.8702813870953743,0.15303430079155672
0.8702813870953743,0.15567282321899736
0.8772053486005791,0.15567282321899736
0.8772053486005791,0.158311345646438
0.8878738085578068,0.158311345646438
0.8878738085578068,0.16094986807387862
0.9005770111885071,0.16094986807387862
0.9005770111885071,0.16358839050131926
0.9246078109605793,0.16358839050131926
0.9246078109605793,0.1662269129287599
0.9247616923842364,0.1662269129287599
0.9247616923842364,0.16886543535620052
0.9252818347833198,0.16886543535620052
0.9252818347833198,0.17150395778364116
0.9465353956937941,0.17150395778364116
0.9465353956937941,0.1741424802110818
0.9774314162972476,0.1741424802110818
0.9774314162972476,0.17678100263852242
0.9886652539477775,0.17678100263852242
0.9886652539477775,0.17941952506596306
1.0120190504744544,0.17941952506596306
1.0120190504744544,0.1820580474934037
1.0290427992374074,0.1820580474934037
1.0290427992374074,0.18469656992084432
1.0293936199196243,0.18469656992084432
1.0293936199196243,0.18733509234828497
1.0492770829464946,0.18733509234828497
1.0492770829464946,0.18997361477572558
1.0681101883322608,0.18997361477572558
1.0681101883322608,0.19261213720316622
1.0685761514376628,0.19261213720316622
1.0685761514376628,0.19525065963060687
1.0711079972277264,0.19525065963060687
1.0711079972277264,0.19788918205804748
1.0950462361018052,0.19788918205804748
1.0950462361018052,0.20052770448548812
1.0978994324888596,0.20052770448548812
1.0978994324888596,0.20316622691292877
1.1058055556438873,0.20316622691292877
1.1058055556438873,0.20580474934036938
1.107994539891354,0.20580474934036938
1.107994539891354,0.20844327176781002
1.108714156348905,0.20844327176781002
1.108714156348905,0.21108179419525067
1.1226425648207876,0.21108179419525067
1.1226425648207876,0.21372031662269128
1.1229680662493902,0.21372031662269128
1.1229680662493902,0.21635883905013192
1.1325537048222172,0.21635883905013192
1.1325537048222172,0.21899736147757257
1.1470252685909426,0.21899736147757257
1.1470252685909426,0.22163588390501318
1.153778073701304,0.22163588390501318
1.153778073701304,0.22427440633245382
1.1585709698916882,0.22427440633245382
1.1585709698916882,0.22691292875989447
1.1720728216206748,0.22691292875989447
1.1720728216206748,0.22955145118733508
1.1748324531011316,0.22955145118733508
1.1748324531011316,0.23218997361477572
1.2035866159898334,0.23218997361477572
1.2035866159898334,0.23482849604221637
1.2075200111065147,0.23482849604221637
1.2075200111065147,0.23746701846965698
1.2088602741341061,0.23746701846965698
1.2088602741341061,0.24010554089709762
1.21850425242807,0.24010554089709762
1.21850425242807,0.24274406332453827
1.2461948197939126,0.24274406332453827
1.2461948197939126,0.24538258575197888
1.2473508946674017,0.24538258575197888
1.2473508946674017,0.24802110817941952
1.2630135051970974,0.24802110817941952
1.2630135051970974,0.25065963060686014
1.2704377402559117,0.25065963060686014
1.2704377402559117,0.2532981530343008
1.2772752805824281,0.2532981530343008
1.2772752805824281,0.2559366754617414
1.2782225916790682,0.2559366754617414
1.2782225916790682,0.25857519788918204
1.2827256039184392,0.25857519788918204
1.2827256039184392,0.2612137203166227
1.28346217250148,0.2612137203166227
1.28346217250148,0.2638522427440633
1.2848485602209814,0.2638522427440633
1.2848485602209814,0.26649076517150394
1.2875754947613682,0.26649076517150394
1.2875754947613682,0.2691292875989446
1.2902467775609625,0.2691292875989446
1.2902467775609625,0.2717678100263852
1.2957714318076101,0.2717678100263852
1.2957714318076101,0.27440633245382584
1.3063795427620506,0.27440633245382584
1.3063795427620506,0.2770448548812665
1.309347012245922,0.2770448548812665
1.309347012245922,0.2796833773087071
1.3190506854293886,0.2796833773087071
1.3190506854293886,0.28232189973614774
1.3214011918665776,0.28232189973614774
1.3214011918665776,0.2849604221635884
1.327336055301459,0.2849604221635884
1.327336055301459,0.287598944591029
1.3309883126526951,0.287598944591029
1.3309883126526951,0.29023746701846964
1.3390824719736893,0.29023746701846964
1.3390824719736893,0.2928759894459103
1.3436382768093402,0.2928759894459103
1.3436382768093402,0.2955145118733509
1.345177871842,0.2955145118733509
1.345177871842,0.29815303430079154
1.3483614935291837,0.29815303430079154
1.3483614935291837,0.3007915567282322
1.3525783786247463,0.3007915567282322
1.3525783786247463,0.3034300791556728
1.3542479042336593,0.3034300791556728
1.3542479042336593,0.30606860158311344
1.3680187845371183,0.30606860158311344
1.3680187845371183,0.3087071240105541
1.3898787563307096,0.3087071240105541
1.3898787563307096,0.3113456464379947
1.3945153933750614,0.3113456464379947
1.3945153933750614,0.31398416886543534
1.419907472922392,0.31398416886543534
1.419907472922392,0.316622691292876
1.4231338554837782,0.316622691292876
1.4231338554837782,0.31926121372031663
1.428213415664912,0.31926121372031663
1.428213415664912,0.32189973614775724
1.4292809821476837,0.32189973614775724
1.4292809821476837,0.3245382585751979
1.4386315557720188,0.3245382585751979
1.4386315557720188,0.32717678100263853
1.4411962309178639,0.32717678100263853
1.4411962309178639,0.32981530343007914
1.4566234273025118,0.32981530343007914
1.4566234273025118,0.3324538258575198
1.4711576350776172,0.3324538258575198
1.4711576350776172,0.33509234828496043
1.4887140118055913,0.33509234828496043
1.4887140118055913,0.33773087071240104
1.492204982590578,0.33773087071240104
1.492204982590578,0.3403693931398417
1.5177813636602662,0.3403693931398417
1.5177813636602662,0.34300791556728233
1.519630057639114,0.34300791556728233
1.519630057639114,0.34564643799472294
1.5471774071254727,0.34564643799472294
1.5471774071254727,0.3482849604221636
1.5486037021633985,0.3482849604221636
1.5486037021633985,0.35092348284960423
1.5561936188006769,0.35092348284960423
1.5561936188006769,0.35356200527704484
1.5573889684688034,0.35356200527704484
1.5573889684688034,0.3562005277044855
1.5585775516520406,0.3562005277044855
1.5585775516520406,0.35883905013192613
1.5610157502481303,0.35883905013192613
1.5610157502481303,0.36147757255936674
1.5767620474204613,0.36147757255936674
1.5767620474204613,0.3641160949868074
1.5789218985638567,0.3641160949868074
1.5789218985638567,0.36675461741424803
1.5800470103070396,0.36675461741424803
1.5800470103070396,0.36939313984168864
1.582407503506488,0.36939313984168864
1.582407503506488,0.3720316622691293
1.5899264743628825,0.3720316622691293
1.5899264743628825,0.37467018469656993
1.59530600530524,0.37467018469656993
1.59530600530524,0.37730870712401055
1.5999025638652806,0.37730870712401055
1.5999025638652806,0.37994722955145116
1.6037561552137836,0.37994722955145116
1.6037561552137836,0.38258575197889183
1.604373682593033,0.38258575197889183
1.604373682593033,0.38522427440633245
1.6155079496575395,0.38522427440633245
1.6155079496575395,0.38786279683377306
1.6362026988849125,0.38786279683377306
1.6362026988849125,0.39050131926121373
1.6505535940010276,0.39050131926121373
1.6505535940010276,0.39313984168865435
1.6527765479606014,0.39313984168865435
1.6527765479606014,0.39577836411609496
1.6654425987310235,0.39577836411609496
1.6654425987310235,0.39841688654353563
1.676151343955102,0.39841688654353563
1.676151343955102,0.40105540897097625
1.6868322709637575,0.40105540897097625
1.6868322709637575,0.40369393139841686
1.6905880719809228,0.40369393139841686
1.6905880719809228,0.40633245382585753
1.6984630803594374,0.40633245382585753
1.6984630803594374,0.40897097625329815
1.7030391740613189,0.40897097625329815
1.7030391740613189,0.41160949868073876
1.726072105709647,0.41160949868073876
1.726072105709647,0.41424802110817943
1.7301714316558365,0.41424802110817943
1.7301714316558365,0.41688654353562005
1.730889281241342,0.41688654353562005
1.730889281241342,0.41952506596306066
1.7318372720511384,0.41952506596306066
1.7318372720511384,0.42216358839050133
1.7327611683186126,0.42216358839050133
1.7327611683186126,0.42480211081794195
1.7377040471275078,0.42480211081794195
1.7377040471275078,0.42744063324538256
1.738759640720509,0.42744063324538256
1.738759640720509,0.43007915567282323
1.747497039210081,0.43007915567282323
1.747497039210081,0.43271767810026385
1.763253926609736,0.43271767810026385
1.763253926609736,0.43535620052770446
1.7636133922160224,0.43535620052770446
1.7636133922160224,0.43799472295514513
1.7679700576129498,0.43799472295514513
1.7679700576129498,0.44063324538258575
1.7740265346779187,0.44063324538258575
1.7740265346779187,0.44327176781002636
1.7810948605383556,0.44327176781002636
1.7810948605383556,0.44591029023746703
1.798655246726796,0.44591029023746703
1.798655246726796,0.44854881266490765
1.8056360275456889,0.44854881266490765
1.8056360275456889,0.45118733509234826
1.810680183372651,0.45118733509234826
1.810680183372651,0.45382585751978893
1.8116603908480025,0.45382585751978893
1.8116603908480025,0.45646437994722955
1.817882597633306,0.45646437994722955
1.817882597633306,0.45910290237467016
1.8256548301934898,0.45910290237467016
1.8256548301934898,0.46174142480211083
1.8306151696320192,0.46174142480211083
1.8306151696320192,0.46437994722955145
1.83753065531966,0.46437994722955145
1.83753065531966,0.46701846965699206
1.8435679940760057,0.46701846965699206
1.8435679940760057,0.46965699208443273
1.8485125714912714,0.46965699208443273
1.8485125714912714,0.47229551451187335
1.853690262149452,0.47229551451187335
1.853690262149452,0.47493403693931396
1.8563652214012158,0.47493403693931396
1.8563652214012158,0.47757255936675463
1.8575839295437335,0.47757255936675463
1.8575839295437335,0.48021108179419525
1.859488911212232,0.48021108179419525
1.859488911212232,0.48284960422163586
1.8792014103730135,0.48284960422163586
1.8792014103730135,0.48548812664907653
1.8793738608668724,0.48548812664907653
1.8793738608668724,0.48812664907651715
1.8910673291525373,0.48812664907651715
1.8910673291525373,0.49076517150395776
1.9197192596270582,0.49076517150395776
1.9197192596270582,0.49340369393139843
1.9204936038723666,0.49340369393139843
1.9204936038723666,0.49604221635883905
1.9242816471061903,0.49604221635883905
1.9242816471061903,0.49868073878627966
1.927151817526308,0.49868073878627966
1.927151817526308,0.5013192612137203
1.9318704618249758,0.5013192612137203
1.9318704618249758,0.503957783641161
1.9402065051270547,0.503957783641161
1.9402065051270547,0.5065963060686016
1.9412090277977567,0.5065963060686016
1.9412090277977567,0.5092348284960422
1.9425854807534535,0.5092348284960422
1.9425854807534535,0.5118733509234829
1.9470884531273724,0.5118733509234829
1.9470884531273724,0.5145118733509235
1.954141866366824,0.5145118733509235
1.954141866366824,0.5171503957783641
1.961621813800781,0.5171503957783641
1.961621813800781,0.5197889182058048
1.9725004105136363,0.5197889182058048
1.9725004105136363,0.5224274406332454
1.9847477189350755,0.5224274406332454
1.9847477189350755,0.525065963060686
1.993191960718077,0.525065963060686
1.993191960718077,0.5277044854881267
1.9941780546496142,0.5277044854881267
1.9941780546496142,0.5303430079155673
2.0003603360415325,0.5303430079155673
2.0003603360415325,0.5329815303430079
2.003124227255451,0.5329815303430079
2.003124227255451,0.5356200527704486
2.0175724081206607,0.5356200527704486
2.0175724081206607,0.5382585751978892
2.0213144082235277,0.5382585751978892
2.0213144082235277,0.5408970976253298
2.023696164855545,0.5408970976253298
2.023696164855545,0.5435356200527705
2.031168531638521,0.5435356200527705
2.031168531638521,0.5461741424802111
2.0314665575146877,0.5461741424802111
2.0314665575146877,0.5488126649076517
2.0370689319084807,0.5488126649076517
2.0370689319084807,0.5514511873350924
2.051544971449891,0.5514511873350924
2.051544971449891,0.554089709762533
2.0526197435350233,0.554089709762533
2.0526197435350233,0.5567282321899736
2.0556615015629496,0.5567282321899736
2.0556615015629496,0.5593667546174143
2.055664084673745,0.5593667546174143
2.055664084673745,0.5620052770448549
2.0606305611747096,0.5620052770448549
2.0606305611747096,0.5646437994722955
2.0674827183064792,0.5646437994722955
2.0674827183064792,0.5672823218997362
2.075391758180529,0.5672823218997362
2.075391758180529,0.5699208443271768
2.0830570554815173,0.5699208443271768
2.0830570554815173,0.5725593667546174
2.0837694367623216,0.5725593667546174
2.0837694367623216,0.575197889182058
2.090150416487323,0.575197889182058
2.090150416487323,0.5778364116094987
2.0986369481286427,0.5778364116094987
2.0986369481286427,0.5804749340369393
2.100906825206151,0.5804749340369393
2.100906825206151,0.58311345646438
2.1062680879498195,0.58311345646438
2.1062680879498195,0.5857519788918206
2.1117271840083722,0.5857519788918206
2.1117271840083722,0.5883905013192612
2.111835410703446,0.5883905013192612
2.111835410703446,0.5910290237467019
2.1158247664195042,0.5910290237467019
2.1158247664195042,0.5936675461741425
2.1260977965702352,0.5936675461741425
2.1260977965702352,0.5963060686015831
2.127580440245365,0.5963060686015831
2.127580440245365,0.5989445910290238
2.132200110895201,0.5989445910290238
2.132200110895201,0.6015831134564644
2.139996048145747,0.6015831134564644
2.139996048145747,0.604221635883905
2.1451396493378296,0.604221635883905
2.1451396493378296,0.6068601583113457
2.149491410420673,0.6068601583113457
2.149491410420673,0.6094986807387863
2.153623153673349,0.6094986807387863
2.153623153673349,0.6121372031662269
2.1550301282062994,0.6121372031662269
2.1550301282062994,0.6147757255936676
2.159463472698377,0.6147757255936676
2.159463472698377,0.6174142480211082
2.160164181311462,0.6174142480211082
2.160164181311462,0.6200527704485488
2.1652506975985317,0.6200527704485488
2.1652506975985317,0.6226912928759895
2.165539279192711,0.6226912928759895
2.165539279192711,0.6253298153034301
2.1665342078134793,0.6253298153034301
2.1665342078134793,0.6279683377308707
2.1674306137750126,0.6279683377308707
2.1674306137750126,0.6306068601583114
2.18189886213672,0.6306068601583114
2.18189886213672,0.633245382585752
2.1842337896150323,0.633245382585752
2.1842337896150323,0.6358839050131926
2.1982666428384086,0.6358839050131926
2.1982666428384086,0.6385224274406333
2.2111369500800606,0.6385224274406333
2.2111369500800606,0.6411609498680739
2.2129060404161076,0.6411609498680739
2.2129060404161076,0.6437994722955145
2.2166862844415314,0.6437994722955145
2.2166862844415314,0.6464379947229552
2.219917538620126,0.6464379947229552
2.219917538620126,0.6490765171503958
2.223734338472845,0.6490765171503958
2.223734338472845,0.6517150395778364
2.2270609712791254,0.6517150395778364
2.2270609712791254,0.6543535620052771
2.229836656575874,0.6543535620052771
2.229836656575874,0.6569920844327177
2.231095141978724,0.6569920844327177
2.231095141978724,0.6596306068601583
2.239968057421938,0.6596306068601583
2.239968057421938,0.662269129287599
2.2476595798454877,0.662269129287599
2.2476595798454877,0.6649076517150396
2.254174092581463,0.6649076517150396
2.254174092581463,0.6675461741424802
2.2590711949507494,0.6675461741424802
2.2590711949507494,0.6701846965699209
2.2595802452326663,0.6701846965699209
2.2595802452326663,0.6728232189973615
2.260727803562764,0.6728232189973615
2.260727803562764,0.6754617414248021
2.2637440188473485,0.6754617414248021
2.2637440188473485,0.6781002638522428
2.2740952192804875,0.6781002638522428
2.2740952192804875,0.6807387862796834
2.2754925437151683,0.6807387862796834
2.2754925437151683,0.683377308707124
2.2795870255152892,0.683377308707124
2.2795870255152892,0.6860158311345647
2.2879320678529718,0.6860158311345647
2.2879320678529718,0.6886543535620053
2.294713659744725,0.6886543535620053
2.294713659744725,0.6912928759894459
2.300302479172582,0.6912928759894459
2.300302479172582,0.6939313984168866
2.3029115040269574,0.6939313984168866
2.3029115040269574,0.6965699208443272
2.3108657619825794,0.6965699208443272
2.3108657619825794,0.6992084432717678
2.3151371094707933,0.6992084432717678
2.3151371094707933,0.7018469656992085
2.3222361416956554,0.7018469656992085
2.3222361416956554,0.7044854881266491
2.325445493514476,0.7044854881266491
2.325445493514476,0.7071240105540897
2.32982124795761,0.7071240105540897
2.32982124795761,0.7097625329815304
2.332455372209462,0.7097625329815304
2.332455372209462,0.712401055408971
2.3521552929145213,0.712401055408971
2.3521552929145213,0.7150395778364116
2.3645414328664005,0.7150395778364116
2.3645414328664005,0.7176781002638523
2.3663606893195106,0.7176781002638523
2.3663606893195106,0.7203166226912929
2.3693368280784908,0.7203166226912929
2.3693368280784908,0.7229551451187335
2.374189036157373,0.7229551451187335
2.374189036157373,0.7255936675461742
2.3777744233827565,0.7255936675461742
2.3777744233827565,0.7282321899736148
2.390655379929942,0.7282321899736148
2.390655379929942,0.7308707124010554
2.397393740952748,0.7308707124010554
2.397393740952748,0.7335092348284961
2.400026113879194,0.7335092348284961
2.400026113879194,0.7361477572559367
2.4142801559860323,0.7361477572559367
2.4142801559860323,0.7387862796833773
2.4167428371061273,0.7387862796833773
2.4167428371061273,0.741424802110818
2.4213606160723637,0.741424802110818
2.4213606160723637,0.7440633245382586
2.4217400151108706,0.7440633245382586
2.4217400151108706,0.7467018469656992
2.4218040992522996,0.7467018469656992
2.4218040992522996,0.7493403693931399
2.424587904403664,0.7493403693931399
2.424587904403664,0.7519788918205804
2.449911327564833,0.7519788918205804
2.449911327564833,0.7546174142480211
2.451127366248009,0.7546174142480211
2.451127366248009,0.7572559366754618
2.4559928817847148,0.7572559366754618
2.4559928817847148,0.7598944591029023
2.4589540841206814,0.7598944591029023
2.4589540841206814,0.762532981530343
2.469201438120112,0.762532981530343
2.469201438120112,0.7651715039577837
2.4705592834258807,0.7651715039577837
2.4705592834258807,0.7678100263852242
2.471520953382282,0.7678100263852242
2.471520953382282,0.7704485488126649
2.481833973833331,0.7704485488126649
2.481833973833331,0.7730870712401056
2.484497491477053,0.7730870712401056
2.484497491477053,0.7757255936675461
2.4924572506514524,0.7757255936675461
2.4924572506514524,0.7783641160949868
2.495045777141921,0.7783641160949868
2.495045777141921,0.7810026385224275
2.4953853493895126,0.7810026385224275
2.4953853493895126,0.783641160949868
2.497559960981798,0.783641160949868
2.497559960981798,0.7862796833773087
2.5007082133825165,0.7862796833773087
2.5007082133825165,0.7889182058047494
2.5111929728332214,0.7889182058047494
2.5111929728332214,0.7915567282321899
2.5125724178288027,0.7915567282321899
2.5125724178288027,0.7941952506596306
2.515151436336588,0.7941952506596306
2.515151436336588,0.7968337730870713
2.518976824859805,0.7968337730870713
2.518976824859805,0.7994722955145118
2.5252411293581956,0.7994722955145118
2.5252411293581956,0.8021108179419525
2.539144750930157,0.8021108179419525
2.539144750930157,0.8047493403693932
2.5411254518762103,0.8047493403693932
2.5411254518762103,0.8073878627968337
2.5425090434296305,0.8073878627968337
2.5425090434296305,0.8100263852242744
2.552092924255967,0.8100263852242744
2.552092924255967,0.8126649076517151
2.5631863955526315,0.8126649076517151
2.5631863955526315,0.8153034300791556
2.567079787495068,0.8153034300791556
2.567079787495068,0.8179419525065963
2.5693728377910157,0.8179419525065963
2.5693728377910157,0.820580474934037
2.570240858640475,0.820580474934037
2.570240858640475,0.8232189973614775
2.5712590349783797,0.8232189973614775
2.5712590349783797,0.8258575197889182
2.576321742952951,0.8258575197889182
2.576321742952951,0.8284960422163589
2.5843920688119932,0.8284960422163589
2.5843920688119932,0.8311345646437994
2.5898146842623206,0.8311345646437994
2.5898146842623206,0.8337730870712401
2.5953967754321554,0.8337730870712401
2.5953967754321554,0.8364116094986808
2.5981929646617363,0.8364116094986808
2.5981929646617363,0.8390501319261213
2.6136712885776023,0.8390501319261213
2.6136712885776023,0.841688654353562
2.6192839606604768,0.841688654353562
2.6192839606604768,0.8443271767810027
2.624006891997587,0.8443271767810027
2.624006891997587,0.8469656992084432
2.6262587610697077,0.8469656992084432
2.6262587610697077,0.8496042216358839
2.6303882385889534,0.8496042216358839
2.6303882385889534,0.8522427440633246
2.6346915806033104,0.8522427440633246
2.6346915806033104,0.8548812664907651
2.6395296162229265,0.8548812664907651
2.6395296162229265,0.8575197889182058
2.641659335048227,0.8575197889182058
2.641659335048227,0.8601583113456465
2.643130589982348,0.8601583113456465
2.643130589982348,0.862796833773087
2.666470461461083,0.862796833773087
2.666470461461083,0.8654353562005277
2.6741780819029275,0.8654353562005277
2.6741780819029275,0.8680738786279684
2.6787627862232686,0.8680738786279684
2.6787627862232686,0.8707124010554089
2.6847045200193107,0.8707124010554089
2.6847045200193107,0.8733509234828496
2.685347639441695,0.8733509234828496
2.685347639441695,0.8759894459102903
2.6910433854628906,0.8759894459102903
2.6910433854628906,0.8786279683377308
2.6917056823333403,0.8786279683377308
2.6917056823333403,0.8812664907651715
2.7330193524860245,0.8812664907651715
2.7330193524860245,0.8839050131926122
2.7441624845770303,0.8839050131926122
2.7441624845770303,0.8865435356200527
2.7832724455694984,0.8865435356200527
2.7832724455694984,0.8891820580474934
2.791349575403636,0.8891820580474934
2.791349575403636,0.8918205804749341
2.8062498602278088,0.8918205804749341
2.8062498602278088,0.8944591029023746
2.8124734829854083,0.8944591029023746
2.8124734829854083,0.8970976253298153
2.8134463280786215,0.8970976253298153
2.8134463280786215,0.899736147757256
2.8272387293190038,0.899736147757256
2.8272387293190038,0.9023746701846965
2.8359284542471364,0.9023746701846965
2.8359284542471364,0.9050131926121372
2.8360804924298515,0.9050131926121372
2.8360804924298515,0.9076517150395779
2.8498141851626295,0.9076517150395779
2.8498141851626295,0.9102902374670184
2.8660815300692253,0.9102902374670184
2.8660815300692253,0.9129287598944591
2.8700091064069357,0.9129287598944591
2.8700091064069357,0.9155672823218998
2.876427135348982,0.9155672823218998
2.876427135348982,0.9182058047493403
2.8823014672302647,0.9182058047493403
2.8823014672302647,0.920844327176781
2.9020121946441684,0.920844327176781
2.9020121946441684,0.9234828496042217
2.921851997156654,0.9234828496042217
2.921851997156654,0.9261213720316622
2.9231641080959267,0.9261213720316622
2.9231641080959267,0.9287598944591029
2.951195498760563,0.9287598944591029
2.951195498760563,0.9313984168865436
2.957295206777508,0.9313984168865436
2.957295206777508,0.9340369393139841
2.9926374350172127,0.9340369393139841
2.9926374350172127,0.9366754617414248
3.011101631303622,0.9366754617414248
3.011101631303622,0.9393139841688655
3.019575860277704,0.9393139841688655
3.019575860277704,0.941952506596306
3.039486429344364,0.941952506596306
3.039486429344364,0.9445910290237467
3.0508042772389796,0.9445910290237467
3.0508042772389796,0.9472295514511874
3.052185543571874,0.9472295514511874
3.052185543571874,0.9498680738786279
3.0779373295284,0.9498680738786279
3.0779373295284,0.9525065963060686
3.080083442364538,0.9525065963060686
3.080083442364538,0.9551451187335093
3.0954235947779734,0.9551451187335093
3.0954235947779734,0.9577836411609498
3.100875219771409,0.9577836411609498
3.100875219771409,0.9604221635883905
3.1081651739517664,0.9604221635883905
3.1081651739517664,0.9630606860158312
3.1100133034786452,0.9630606860158312
3.1100133034786452,0.9656992084432717
3.209117014881954,0.9656992084432717
3.209117014881954,0.9683377308707124
3.217906695790082,0.9683377308707124
3.217906695790082,0.9709762532981531
3.4063484255967196,0.9709762532981531
3.4063484255967196,0.9736147757255936
3.408396366580036,0.9736147757255936
3.408396366580036,0.9762532981530343
3.4095494605799064,0.9762532981530343
3.4095494605799064,0.978891820580475
6.819098921159813,0.978891820580475
6.819098921159813,1.0026385224274406


==> csvs/basic_vs_prox_iters.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.0712401055408971
0.03170885972733805,0.0712401055408971
0.03170885972733805,0.07387862796833773
0.04306872189188593,0.07387862796833773
0.04306872189188593,0.07651715039577836
0.0489096004809465,0.07651715039577836
0.0489096004809465,0.079155672823219
0.0527070503308446,0.079155672823219
0.0527070503308446,0.08179419525065963
0.056583528366367514,0.08179419525065963
0.056583528366367514,0.08443271767810026
0.057715497856287434,0.08443271767810026
0.057715497856287434,0.0870712401055409
0.06140054466414327,0.0870712401055409
0.06140054466414327,0.08970976253298153
0.07800251200127316,0.08970976253298153
0.07800251200127316,0.09234828496042216
0.0874628412503394,0.09234828496042216
0.0874628412503394,0.09498680738786279
0.09019780897157816,0.09498680738786279
0.09019780897157816,0.09762532981530343
0.10256973364054776,0.09762532981530343
0.10256973364054776,0.10026385224274406
0.11103131238874395,0.10026385224274406
0.11103131238874395,0.10290237467018469
0.11202661773411138,0.10290237467018469
0.11202661773411138,0.10554089709762533
0.11365678179556728,0.10554089709762533
0.11365678179556728,0.10817941952506596
0.12029423371771175,0.10817941952506596
0.12029423371771175,0.11081794195250659
0.12199052437861026,0.11081794195250659
0.12199052437861026,0.11345646437994723
0.12553088208385882,0.11345646437994723
0.12553088208385882,0.11609498680738786
0.13897641314881048,0.11609498680738786
0.13897641314881048,0.11873350923482849
0.1408625358398497,0.11873350923482849
0.1408625358398497,0.12137203166226913
0.14937762403822671,0.12137203166226913
0.14937762403822671,0.12401055408970976
0.15754127698648002,0.12401055408970976
0.15754127698648002,0.1266490765171504
0.16272950003810832,0.1266490765171504
0.16272950003810832,0.12928759894459102
0.16349873228287956,0.12928759894459102
0.16349873228287956,0.13192612137203166
0.16481086974567022,0.13192612137203166
0.16481086974567022,0.1345646437994723
0.16992500144231237,0.1345646437994723
0.16992500144231237,0.13720316622691292
0.1740293997750489,0.13720316622691292
0.1740293997750489,0.13984168865435356
0.18057224564182084,0.13984168865435356
0.18057224564182084,0.14511873350923482
0.18885681745268804,0.14511873350923482
0.18885681745268804,0.14775725593667546
0.2004270898396563,0.14775725593667546
0.2004270898396563,0.1503957783641161
0.2048197918884982,0.1503957783641161
0.2048197918884982,0.15567282321899736
0.20824193299341437,0.15567282321899736
0.20824193299341437,0.158311345646438
0.2105669859396584,0.158311345646438
0.2105669859396584,0.16094986807387862
0.21254463538010088,0.16094986807387862
0.21254463538010088,0.16358839050131926
0.21299372333419844,0.16358839050131926
0.21299372333419844,0.1662269129287599
0.21572869105543724,0.1662269129287599
0.21572869105543724,0.16886543535620052
0.22426483566921854,0.16886543535620052
0.22426483566921854,0.17150395778364116
0.22826898767311732,0.17150395778364116
0.22826898767311732,0.1741424802110818
0.2313255461064558,0.1741424802110818
0.2313255461064558,0.17678100263852242
0.23815973719476458,0.17678100263852242
0.23815973719476458,0.17941952506596306
0.23907116248307841,0.17941952506596306
0.23907116248307841,0.1820580474934037
0.24051696927236615,0.1820580474934037
0.24051696927236615,0.18469656992084432
0.2461605872693978,0.18469656992084432
0.2461605872693978,0.18997361477572558
0.2479275134435855,0.18997361477572558
0.2479275134435855,0.19261213720316622
0.2503233540842398,0.19261213720316622
0.2503233540842398,0.19525065963060687
0.2587342684001683,0.19525065963060687
0.2587342684001683,0.19788918205804748
0.2630344058337938,0.19788918205804748
0.2630344058337938,0.20052770448548812
0.26688673132940033,0.20052770448548812
0.26688673132940033,0.20316622691292877
0.2700891633677442,0.20316622691292877
0.2700891633677442,0.20580474934036938
0.2713020218173943,0.20580474934036938
0.2713020218173943,0.20844327176781002
0.2752348594393208,0.20844327176781002
0.2752348594393208,0.21108179419525067
0.2768402053588242,0.21108179419525067
0.2768402053588242,0.21372031662269128
0.27753397552890896,0.21372031662269128
0.27753397552890896,0.21635883905013192
0.2783011624871044,0.21635883905013192
0.2783011624871044,0.21899736147757257
0.2801079191927352,0.21899736147757257
0.2801079191927352,0.22163588390501318
0.28540221886224837,0.22163588390501318
0.28540221886224837,0.22427440633245382
0.2935196797016082,0.22427440633245382
0.2935196797016082,0.22691292875989447
0.2954558835261713,0.22691292875989447
0.2954558835261713,0.22955145118733508
0.29698173775713155,0.22955145118733508
0.29698173775713155,0.23218997361477572
0.29956028185890793,0.23218997361477572
0.29956028185890793,0.23482849604221637
0.30124784204768745,0.23482849604221637
0.30124784204768745,0.23746701846965698
0.3017904493162862,0.23746701846965698
0.3017904493162862,0.24010554089709762
0.30521422132609255,0.24010554089709762
0.30521422132609255,0.24274406332453827
0.3160274934476781,0.24274406332453827
0.3160274934476781,0.24538258575197888
0.32192809488736235,0.24538258575197888
0.32192809488736235,0.2559366754617414
0.32524082892819794,0.2559366754617414
0.32524082892819794,0.25857519788918204
0.3325753390868709,0.25857519788918204
0.3325753390868709,0.2612137203166227
0.3370349872775706,0.2612137203166227
0.3370349872775706,0.2638522427440633
0.3388019134517585,0.2638522427440633
0.3388019134517585,0.2691292875989446
0.33893452019305226,0.2691292875989446
0.33893452019305226,0.2717678100263852
0.3479233034203068,0.2717678100263852
0.3479233034203068,0.27440633245382584
0.34872815423107756,0.27440633245382584
0.34872815423107756,0.2770448548812665
0.35049724708413316,0.2770448548812665
0.35049724708413316,0.2796833773087071
0.3506870878687862,0.2796833773087071
0.3506870878687862,0.28232189973614774
0.3536369546147004,0.28232189973614774
0.3536369546147004,0.2849604221635884
0.35428346819974743,0.2849604221635884
0.35428346819974743,0.287598944591029
0.36257007938470837,0.287598944591029
0.36257007938470837,0.29023746701846964
0.3649968167792483,0.29023746701846964
0.3649968167792483,0.2928759894459103
0.3656494723166804,0.2928759894459103
0.3656494723166804,0.2955145118733509
0.3692338096657191,0.2955145118733509
0.3692338096657191,0.29815303430079154
0.37345839552744436,0.29815303430079154
0.37345839552744436,0.3007915567282322
0.3743955147814979,0.3007915567282322
0.3743955147814979,0.3034300791556728
0.3772354665664595,0.3034300791556728
0.3772354665664595,0.30606860158311344
0.38027208111816724,0.30606860158311344
0.38027208111816724,0.3087071240105541
0.384859350613819,0.3087071240105541
0.384859350613819,0.3113456464379947
0.3880704516785745,0.3113456464379947
0.3880704516785745,0.31398416886543534
0.38994651831601335,0.31398416886543534
0.38994651831601335,0.316622691292876
0.3923174227787603,0.316622691292876
0.3923174227787603,0.32189973614775724
0.3959286763311393,0.32189973614775724
0.3959286763311393,0.3245382585751979
0.4008794362821843,0.3245382585751979
0.4008794362821843,0.32717678100263853
0.41290175493485265,0.32717678100263853
0.41290175493485265,0.32981530343007914
0.4171956074462525,0.32981530343007914
0.4171956074462525,0.3324538258575198
0.41806519197641173,0.3324538258575198
0.41806519197641173,0.33509234828496043
0.4184043503772425,0.33509234828496043
0.4184043503772425,0.33773087071240104
0.4186578149575408,0.33773087071240104
0.4186578149575408,0.3403693931398417
0.42084312096004944,0.3403693931398417
0.42084312096004944,0.34300791556728233
0.4218266649414828,0.34300791556728233
0.4218266649414828,0.34564643799472294
0.423807708906576,0.34564643799472294
0.423807708906576,0.35356200527704484
0.4253058347326708,0.35356200527704484
0.4253058347326708,0.3562005277044855
0.43345869609953186,0.3562005277044855
0.43345869609953186,0.35883905013192613
0.43609911480667357,0.35883905013192613
0.43609911480667357,0.36147757255936674
0.4376862382240439,0.36147757255936674
0.4376862382240439,0.3641160949868074
0.4405725913859814,0.3641160949868074
0.4405725913859814,0.36675461741424803
0.4408775042141034,0.36675461741424803
0.4408775042141034,0.36939313984168864
0.44323439110949586,0.36939313984168864
0.44323439110949586,0.3720316622691293
0.4454111483223626,0.3720316622691293
0.4454111483223626,0.37467018469656993
0.44562581911226684,0.37467018469656993
0.44562581911226684,0.37730870712401055
0.44745897697122117,0.37730870712401055
0.44745897697122117,0.37994722955145116
0.4485900589898704,0.37994722955145116
0.4485900589898704,0.38258575197889183
0.4537179674429037,0.38258575197889183
0.4537179674429037,0.38522427440633245
0.45943161863729726,0.38522427440633245
0.45943161863729726,0.38786279683377306
0.4604479589687903,0.38786279683377306
0.4604479589687903,0.39050131926121373
0.46330670837209587,0.39050131926121373
0.46330670837209587,0.39313984168865435
0.46712601042729796,0.39313984168865435
0.46712601042729796,0.39577836411609496
0.4694852833012202,0.39577836411609496
0.4694852833012202,0.39841688654353563
0.47162102764521135,0.39841688654353563
0.47162102764521135,0.40105540897097625
0.47393118833241227,0.40105540897097625
0.47393118833241227,0.40369393139841686
0.47960950057492746,0.40369393139841686
0.47960950057492746,0.40633245382585753
0.4799929411196136,0.40633245382585753
0.4799929411196136,0.40897097625329815
0.4821516951373807,0.40897097625329815
0.4821516951373807,0.41160949868073876
0.4887471854618532,0.41160949868073876
0.4887471854618532,0.41424802110817943
0.4903256265830809,0.41424802110817943
0.4903256265830809,0.41688654353562005
0.4918530963296747,0.41688654353562005
0.4918530963296747,0.41952506596306066
0.49957100949051153,0.41952506596306066
0.49957100949051153,0.42216358839050133
0.5006132309849177,0.42216358839050133
0.5006132309849177,0.42480211081794195
0.506959988719883,0.42480211081794195
0.506959988719883,0.42744063324538256
0.510194732319184,0.42744063324538256
0.510194732319184,0.43007915567282323
0.5120619536737084,0.43007915567282323
0.5120619536737084,0.43271767810026385
0.5208321633014404,0.43271767810026385
0.5208321633014404,0.43535620052770446
0.5215371205795226,0.43535620052770446
0.5215371205795226,0.44063324538258575
0.5260688116675876,0.44063324538258575
0.5260688116675876,0.44327176781002636
0.5343364276511882,0.44327176781002636
0.5343364276511882,0.44854881266490765
0.5347077299414604,0.44854881266490765
0.5347077299414604,0.45382585751978893
0.5376567859427995,0.45382585751978893
0.5376567859427995,0.45646437994722955
0.5405683813627028,0.45646437994722955
0.5405683813627028,0.45910290237467016
0.5421494171821831,0.45910290237467016
0.5421494171821831,0.46174142480211083
0.5449960934035115,0.46174142480211083
0.5449960934035115,0.46437994722955145
0.557481764299049,0.46437994722955145
0.557481764299049,0.46701846965699206
0.5594274086140185,0.46701846965699206
0.5594274086140185,0.46965699208443273
0.5603004464868871,0.46965699208443273
0.5603004464868871,0.47229551451187335
0.5711567011961257,0.47229551451187335
0.5711567011961257,0.47493403693931396
0.5739073122121603,0.47493403693931396
0.5739073122121603,0.47757255936675463
0.576788569275456,0.47757255936675463
0.576788569275456,0.48021108179419525
0.5849625007211562,0.48021108179419525
0.5849625007211562,0.49604221635883905
0.5947435215137414,0.49604221635883905
0.5947435215137414,0.49868073878627966
0.5949465892937783,0.49868073878627966
0.5949465892937783,0.5013192612137203
0.598259323334614,0.5013192612137203
0.598259323334614,0.503957783641161
0.601738213471983,0.503957783641161
0.601738213471983,0.5065963060686016
0.6057210608879536,0.5065963060686016
0.6057210608879536,0.5092348284960422
0.6066575718204752,0.5092348284960422
0.6066575718204752,0.5118733509234829
0.6085750579431066,0.5118733509234829
0.6085750579431066,0.5145118733509235
0.6121839694561804,0.5145118733509235
0.6121839694561804,0.5171503957783641
0.6125182232417177,0.5171503957783641
0.6125182232417177,0.5197889182058048
0.6170951216619652,0.5197889182058048
0.6170951216619652,0.5224274406332454
0.6214883767462702,0.5224274406332454
0.6214883767462702,0.525065963060686
0.623436648535792,0.525065963060686
0.623436648535792,0.5277044854881267
0.6236948952098708,0.5277044854881267
0.6236948952098708,0.5303430079155673
0.6265416044725555,0.5303430079155673
0.6265416044725555,0.5356200527704486
0.6280312226130421,0.5356200527704486
0.6280312226130421,0.5382585751978892
0.632268215499513,0.5382585751978892
0.632268215499513,0.5408970976253298
0.632695111505258,0.5408970976253298
0.632695111505258,0.5435356200527705
0.6349143226965087,0.5435356200527705
0.6349143226965087,0.5461741424802111
0.6355885737911242,0.5461741424802111
0.6355885737911242,0.5488126649076517
0.6395314432605795,0.5488126649076517
0.6395314432605795,0.5514511873350924
0.645335118700638,0.5514511873350924
0.645335118700638,0.5593667546174143
0.6520766965796931,0.5593667546174143
0.6520766965796931,0.5672823218997362
0.6540041451508075,0.5672823218997362
0.6540041451508075,0.5699208443271768
0.660513533728333,0.5699208443271768
0.660513533728333,0.5725593667546174
0.667855509069501,0.5725593667546174
0.667855509069501,0.575197889182058
0.680721483526587,0.575197889182058
0.680721483526587,0.5778364116094987
0.6835263352047457,0.5778364116094987
0.6835263352047457,0.5804749340369393
0.6844981742720707,0.5804749340369393
0.6844981742720707,0.58311345646438
0.6896598793878495,0.58311345646438
0.6896598793878495,0.5857519788918206
0.6900445467787136,0.5857519788918206
0.6900445467787136,0.5883905013192612
0.6927657902556711,0.5883905013192612
0.6927657902556711,0.5910290237467019
0.6959938131099002,0.5910290237467019
0.6959938131099002,0.5936675461741425
0.6961650630407663,0.5936675461741425
0.6961650630407663,0.5963060686015831
0.7004397181410922,0.5963060686015831
0.7004397181410922,0.5989445910290238
0.7125125504416672,0.5989445910290238
0.7125125504416672,0.6015831134564644
0.7162070339994087,0.6015831134564644
0.7162070339994087,0.604221635883905
0.7182290315846205,0.604221635883905
0.7182290315846205,0.6068601583113457
0.7227049010410365,0.6068601583113457
0.7227049010410365,0.6094986807387863
0.7227342083255466,0.6094986807387863
0.7227342083255466,0.6121372031662269
0.722992651613602,0.6121372031662269
0.722992651613602,0.6147757255936676
0.733719934662552,0.6147757255936676
0.733719934662552,0.6174142480211082
0.7454271729144023,0.6174142480211082
0.7454271729144023,0.6226912928759895
0.746243407754217,0.6226912928759895
0.746243407754217,0.6253298153034301
0.7484612330040356,0.6253298153034301
0.7484612330040356,0.6279683377308707
0.7562339278709851,0.6279683377308707
0.7562339278709851,0.6306068601583114
0.7606168622308515,0.6306068601583114
0.7606168622308515,0.633245382585752
0.7614879133002751,0.633245382585752
0.7614879133002751,0.6358839050131926
0.7668670798800681,0.6358839050131926
0.7668670798800681,0.6385224274406333
0.767339243209725,0.6385224274406333
0.767339243209725,0.6411609498680739
0.7691161177699124,0.6411609498680739
0.7691161177699124,0.6437994722955145
0.7752937128253056,0.6437994722955145
0.7752937128253056,0.6490765171503958
0.780686971595524,0.6490765171503958
0.780686971595524,0.6517150395778364
0.7884958948062882,0.6517150395778364
0.7884958948062882,0.6543535620052771
0.7905466343710503,0.6543535620052771
0.7905466343710503,0.6596306068601583
0.7951802081115019,0.6596306068601583
0.7951802081115019,0.6675461741424802
0.7954612434763506,0.6675461741424802
0.7954612434763506,0.6701846965699209
0.7985579738204451,0.6701846965699209
0.7985579738204451,0.6728232189973615
0.8029631529404464,0.6728232189973615
0.8029631529404464,0.6754617414248021
0.8073549220576041,0.6754617414248021
0.8073549220576041,0.683377308707124
0.8171359428501894,0.683377308707124
0.8171359428501894,0.6860158311345647
0.8275328039952344,0.6860158311345647
0.8275328039952344,0.6886543535620053
0.8342627955211211,0.6886543535620053
0.8342627955211211,0.6912928759894459
0.8395353278067539,0.6912928759894459
0.8395353278067539,0.6939313984168866
0.8430306536616007,0.6939313984168866
0.8430306536616007,0.6965699208443272
0.8553202473608088,0.6965699208443272
0.8553202473608088,0.6992084432717678
0.8556100906648252,0.6992084432717678
0.8556100906648252,0.7018469656992085
0.8618027060799804,0.7018469656992085
0.8618027060799804,0.7044854881266491
0.8624964762500651,0.7044854881266491
0.8624964762500651,0.7071240105540897
0.8650704199138914,0.7071240105540897
0.8650704199138914,0.7097625329815304
0.865698908288409,0.7097625329815304
0.865698908288409,0.712401055408971
0.8658633273484638,0.712401055408971
0.8658633273484638,0.7150395778364116
0.869039322116837,0.7150395778364116
0.869039322116837,0.7176781002638523
0.8708713728075367,0.7176781002638523
0.8708713728075367,0.7203166226912929
0.8727648117038922,0.7203166226912929
0.8727648117038922,0.7229551451187335
0.874469117916141,0.7229551451187335
0.874469117916141,0.7255936675461742
0.8813555035013809,0.7255936675461742
0.8813555035013809,0.7282321899736148
0.8875252707415875,0.7282321899736148
0.8875252707415875,0.7308707124010554
0.9023892033735778,0.7308707124010554
0.9023892033735778,0.7335092348284961
0.9092345360768176,0.7335092348284961
0.9092345360768176,0.7361477572559367
0.9125371587496606,0.7361477572559367
0.9125371587496606,0.7387862796833773
0.9175378398080271,0.7387862796833773
0.9175378398080271,0.741424802110818
0.9296106721086019,0.741424802110818
0.9296106721086019,0.7440633245382586
0.9310526462825086,0.7440633245382586
0.9310526462825086,0.7467018469656992
0.9323612831246368,0.7467018469656992
0.9323612831246368,0.7493403693931399
0.9358696625802845,0.7493403693931399
0.9358696625802845,0.7519788918205804
0.9392459689209037,0.7519788918205804
0.9392459689209037,0.7546174142480211
0.9577717646107026,0.7546174142480211
0.9577717646107026,0.7572559366754618
0.9668331360648007,0.7572559366754618
0.9668331360648007,0.7598944591029023
0.9719856238304033,0.7598944591029023
0.9719856238304033,0.7651715039577837
0.9786263492074331,0.7651715039577837
0.9786263492074331,0.7678100263852242
0.9855004303048849,0.7678100263852242
0.9855004303048849,0.7704485488126649
0.9868246112522668,0.7704485488126649
0.9868246112522668,0.7730870712401056
0.9903498299662806,0.7730870712401056
0.9903498299662806,0.7757255936675461
0.9906013019977505,0.7757255936675461
0.9906013019977505,0.7783641160949868
1.0,0.7783641160949868
1.0,0.7810026385224275
1.005805621681206,0.7810026385224275
1.005805621681206,0.783641160949868
1.0093378645793363,0.783641160949868
1.0093378645793363,0.7862796833773087
1.0264722113611913,0.7862796833773087
1.0264722113611913,0.7889182058047494
1.0285691521967708,0.7889182058047494
1.0285691521967708,0.7915567282321899
1.0297473433940518,0.7915567282321899
1.0297473433940518,0.7941952506596306
1.0558532347335174,0.7941952506596306
1.0558532347335174,0.7968337730870713
1.078002512001273,0.7968337730870713
1.078002512001273,0.7994722955145118
1.0861566437497145,0.7994722955145118
1.0861566437497145,0.8021108179419525
1.0874628412503393,0.8021108179419525
1.0874628412503393,0.8047493403693932
1.089005006058745,0.8047493403693932
1.089005006058745,0.8073878627968337
1.0939761482090138,0.8073878627968337
1.0939761482090138,0.8100263852242744
1.100350525332469,0.8100263852242744
1.100350525332469,0.8126649076517151
1.1010861251143143,0.8126649076517151
1.1010861251143143,0.8153034300791556
1.1206297051855387,0.8153034300791556
1.1206297051855387,0.8179419525065963
1.1277555471983727,0.8179419525065963
1.1277555471983727,0.820580474934037
1.1301475101542289,0.820580474934037
1.1301475101542289,0.8232189973614775
1.1321946123648698,0.8232189973614775
1.1321946123648698,0.8258575197889182
1.1422938824651219,0.8258575197889182
1.1422938824651219,0.8284960422163589
1.1468413883292712,0.8284960422163589
1.1468413883292712,0.8311345646437994
1.1671099858352583,0.8311345646437994
1.1671099858352583,0.8337730870712401
1.1699250014423124,0.8337730870712401
1.1699250014423124,0.8390501319261213
1.1728365968622154,0.8390501319261213
1.1728365968622154,0.841688654353562
1.1740293997750488,0.841688654353562
1.1740293997750488,0.8443271767810027
1.1906835616091098,0.8443271767810027
1.1906835616091098,0.8469656992084432
1.194878928774594,0.8469656992084432
1.194878928774594,0.8496042216358839
1.1959202099752568,0.8496042216358839
1.1959202099752568,0.8522427440633246
1.1963972128035034,0.8522427440633246
1.1963972128035034,0.8548812664907651
1.1991226420136007,0.8548812664907651
1.1991226420136007,0.8575197889182058
1.2049817377876286,0.8575197889182058
1.2049817377876286,0.8601583113456465
1.212050477114989,0.8601583113456465
1.212050477114989,0.862796833773087
1.217591435072627,0.862796833773087
1.217591435072627,0.8654353562005277
1.2190097819417958,0.8654353562005277
1.2190097819417958,0.8680738786279684
1.222392421336448,0.8680738786279684
1.222392421336448,0.8707124010554089
1.2237749753865668,0.8707124010554089
1.2237749753865668,0.8733509234828496
1.2274104961030725,0.8733509234828496
1.2274104961030725,0.8759894459102903
1.234465253637023,0.8759894459102903
1.234465253637023,0.8786279683377308
1.237578825151124,0.8786279683377308
1.237578825151124,0.8812664907651715
1.2545728270855976,0.8812664907651715
1.2545728270855976,0.8839050131926122
1.2602357724811204,0.8839050131926122
1.2602357724811204,0.8865435356200527
1.2720795454368008,0.8865435356200527
1.2720795454368008,0.8891820580474934
1.2756344426134274,0.8891820580474934
1.2756344426134274,0.8918205804749341
1.283306800860055,0.8918205804749341
1.283306800860055,0.8944591029023746
1.284729476933113,0.8944591029023746
1.284729476933113,0.8970976253298153
1.2903925214542555,0.8970976253298153
1.2903925214542555,0.899736147757256
1.2995602818589078,0.899736147757256
1.2995602818589078,0.9023746701846965
1.3016556998611013,0.9023746701846965
1.3016556998611013,0.9050131926121372
1.3053452106917582,0.9050131926121372
1.3053452106917582,0.9076517150395779
1.3109290959381052,0.9076517150395779
1.3109290959381052,0.9102902374670184
1.331843563752445,0.9102902374670184
1.331843563752445,0.9129287598944591
1.3485223048990755,0.9129287598944591
1.3485223048990755,0.9155672823218998
1.348610137539868,0.9155672823218998
1.348610137539868,0.9182058047493403
1.3667823306716227,0.9182058047493403
1.3667823306716227,0.920844327176781
1.3894116916033494,0.920844327176781
1.3894116916033494,0.9234828496042217
1.3923174227787602,0.9234828496042217
1.3923174227787602,0.9261213720316622
1.4018138041226786,0.9261213720316622
1.4018138041226786,0.9287598944591029
1.406505865657727,0.9287598944591029
1.406505865657727,0.9313984168865436
1.4205756828202738,0.9313984168865436
1.4205756828202738,0.9340369393139841
1.42449782852791,0.9340369393139841
1.42449782852791,0.9366754617414248
1.4280936521042902,0.9366754617414248
1.4280936521042902,0.9393139841688655
1.448460500816294,0.9393139841688655
1.448460500816294,0.941952506596306
1.4617307347268853,0.941952506596306
1.4617307347268853,0.9445910290237467
1.4646682670034443,0.9445910290237467
1.4646682670034443,0.9472295514511874
1.4821516951373808,0.9472295514511874
1.4821516951373808,0.9498680738786279
1.4864998618354681,0.9498680738786279
1.4864998618354681,0.9525065963060686
1.4956951626240689,0.9525065963060686
1.4956951626240689,0.9551451187335093
1.496937752923932,0.9551451187335093
1.496937752923932,0.9577836411609498
1.5184670889342495,0.9577836411609498
1.5184670889342495,0.9604221635883905
1.5555187228286742,0.9604221635883905
1.5555187228286742,0.9630606860158312
1.5672604989876973,0.9630606860158312
1.5672604989876973,0.9656992084432717
1.5922305011851954,0.9656992084432717
1.5922305011851954,0.9683377308707124
1.6408157354546735,0.9683377308707124
1.6408157354546735,0.9709762532981531
1.6493792292169267,0.9709762532981531
1.6493792292169267,0.9736147757255936
1.671674133914487,0.9736147757255936
1.671674133914487,0.9762532981530343
1.8147851275330924,0.9762532981530343
1.8147851275330924,0.978891820580475
3.629570255066185,0.978891820580475
3.629570255066185,1.0026385224274406


==> csvs/basic_vs_prox_solve_time.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.044854881266490766
0.010046559543110458,0.044854881266490766
0.010046559543110458,0.047493403693931395
0.010471814732995167,0.047493403693931395
0.010471814732995167,0.05013192612137203
0.024924882338627306,0.05013192612137203
0.024924882338627306,0.052770448548812667
0.0489604659600674,0.052770448548812667
0.0489604659600674,0.055408970976253295
0.05521693689188519,0.055408970976253295
0.05521693689188519,0.05804749340369393
0.05716935885024547,0.05804749340369393
0.05716935885024547,0.06068601583113457
0.09207337095125795,0.06068601583113457
0.09207337095125795,0.0633245382585752
0.10763274214264512,0.0633245382585752
0.10763274214264512,0.06596306068601583
0.11100949452169376,0.06596306068601583
0.11100949452169376,0.06860158311345646
0.12386018255602019,0.06860158311345646
0.12386018255602019,0.0712401055408971
0.1371300436914504,0.0712401055408971
0.1371300436914504,0.07387862796833773
0.1374359822796769,0.07387862796833773
0.1374359822796769,0.07651715039577836
0.14517105996262458,0.07651715039577836
0.14517105996262458,0.079155672823219
0.16104372699062253,0.079155672823219
0.16104372699062253,0.08179419525065963
0.16634401141547436,0.08179419525065963
0.16634401141547436,0.08443271767810026
0.16945763824443077,0.08443271767810026
0.16945763824443077,0.0870712401055409
0.1699101216246529,0.0870712401055409
0.1699101216246529,0.08970976253298153
0.17518994326525622,0.08970976253298153
0.17518994326525622,0.09234828496042216
0.18329109020496673,0.09234828496042216
0.18329109020496673,0.09498680738786279
0.184677157024508,0.09498680738786279
0.184677157024508,0.09762532981530343
0.1864944071332543,0.09762532981530343
0.1864944071332543,0.10026385224274406
0.20007123512505814,0.10026385224274406
0.20007123512505814,0.10290237467018469
0.21000554618304768,0.10290237467018469
0.21000554618304768,0.10554089709762533
0.2172026962715679,0.10554089709762533
0.2172026962715679,0.10817941952506596
0.2208796466565334,0.10817941952506596
0.2208796466565334,0.11081794195250659
0.22327669659605923,0.11081794195250659
0.22327669659605923,0.11345646437994723
0.22441715488090697,0.11345646437994723
0.22441715488090697,0.11609498680738786
0.22832587217941602,0.11609498680738786
0.22832587217941602,0.11873350923482849
0.23176684785976504,0.11873350923482849
0.23176684785976504,0.12137203166226913
0.2338392572411091,0.12137203166226913
0.2338392572411091,0.12401055408970976
0.24022082952431503,0.12401055408970976
0.24022082952431503,0.1266490765171504
0.2462168518617412,0.1266490765171504
0.2462168518617412,0.12928759894459102
0.2502024947511915,0.12928759894459102
0.2502024947511915,0.13192612137203166
0.2554816753986652,0.13192612137203166
0.2554816753986652,0.1345646437994723
0.2597653855856432,0.1345646437994723
0.2597653855856432,0.13720316622691292
0.26095784663262633,0.13720316622691292
0.26095784663262633,0.13984168865435356
0.2640175030036167,0.13984168865435356
0.2640175030036167,0.1424802110817942
0.2692772951382094,0.1424802110817942
0.2692772951382094,0.14511873350923482
0.2695885517791954,0.14511873350923482
0.2695885517791954,0.14775725593667546
0.27020352958346144,0.14775725593667546
0.27020352958346144,0.1503957783641161
0.27725793855497755,0.1503957783641161
0.27725793855497755,0.15303430079155672
0.2832374979123922,0.15303430079155672
0.2832374979123922,0.15567282321899736
0.2922373046329641,0.15567282321899736
0.2922373046329641,0.158311345646438
0.2936235388427924,0.158311345646438
0.2936235388427924,0.16094986807387862
0.2937561246077854,0.16094986807387862
0.2937561246077854,0.16358839050131926
0.29953300270566535,0.16358839050131926
0.29953300270566535,0.1662269129287599
0.30082254352752996,0.1662269129287599
0.30082254352752996,0.16886543535620052
0.30104337557637656,0.16886543535620052
0.30104337557637656,0.17150395778364116
0.3145755599662034,0.17150395778364116
0.3145755599662034,0.1741424802110818
0.3166144182265357,0.1741424802110818
0.3166144182265357,0.17678100263852242
0.31838945695105586,0.17678100263852242
0.31838945695105586,0.17941952506596306
0.32453318874010034,0.17941952506596306
0.32453318874010034,0.1820580474934037
0.3256269756025521,0.1820580474934037
0.3256269756025521,0.18469656992084432
0.3317012732401671,0.18469656992084432
0.3317012732401671,0.18733509234828497
0.33421089832020917,0.18733509234828497
0.33421089832020917,0.18997361477572558
0.33946498758366,0.18997361477572558
0.33946498758366,0.19261213720316622
0.3413267024469512,0.19261213720316622
0.3413267024469512,0.19525065963060687
0.3414737400862427,0.19525065963060687
0.3414737400862427,0.19788918205804748
0.3417695094261811,0.19788918205804748
0.3417695094261811,0.20052770448548812
0.34450674216410615,0.20052770448548812
0.34450674216410615,0.20316622691292877
0.3523967799996147,0.20316622691292877
0.3523967799996147,0.20580474934036938
0.35327890357648206,0.20580474934036938
0.35327890357648206,0.20844327176781002
0.3547284504826604,0.20844327176781002
0.3547284504826604,0.21108179419525067
0.35768579188955607,0.21108179419525067
0.35768579188955607,0.21372031662269128
0.3632727057773574,0.21372031662269128
0.3632727057773574,0.21635883905013192
0.3684086091650019,0.21635883905013192
0.3684086091650019,0.21899736147757257
0.38007696606273744,0.21899736147757257
0.38007696606273744,0.22163588390501318
0.3812400080520857,0.22163588390501318
0.3812400080520857,0.22427440633245382
0.3823471018006325,0.22427440633245382
0.3823471018006325,0.22691292875989447
0.3848019708696342,0.22691292875989447
0.3848019708696342,0.22955145118733508
0.38481768674836175,0.22955145118733508
0.38481768674836175,0.23218997361477572
0.38964524649275245,0.23218997361477572
0.38964524649275245,0.23482849604221637
0.39014424257328006,0.23482849604221637
0.39014424257328006,0.23746701846965698
0.3909956353687909,0.23746701846965698
0.3909956353687909,0.24010554089709762
0.3942278347833188,0.24010554089709762
0.3942278347833188,0.24274406332453827
0.394304105586599,0.24274406332453827
0.394304105586599,0.24538258575197888
0.3943671808719209,0.24538258575197888
0.3943671808719209,0.24802110817941952
0.40323497671453795,0.24802110817941952
0.40323497671453795,0.25065963060686014
0.41363253409642825,0.25065963060686014
0.41363253409642825,0.2532981530343008
0.4147609845699464,0.2532981530343008
0.4147609845699464,0.2559366754617414
0.41563543418453375,0.2559366754617414
0.41563543418453375,0.25857519788918204
0.4190662662280626,0.25857519788918204
0.4190662662280626,0.2612137203166227
0.41906925743262396,0.2612137203166227
0.41906925743262396,0.2638522427440633
0.4195790895466154,0.2638522427440633
0.4195790895466154,0.26649076517150394
0.4208191897822708,0.26649076517150394
0.4208191897822708,0.2691292875989446
0.42475045160718927,0.2691292875989446
0.42475045160718927,0.2717678100263852
0.42682689475928753,0.2717678100263852
0.42682689475928753,0.27440633245382584
0.42688351983255085,0.27440633245382584
0.42688351983255085,0.2770448548812665
0.43194206945827884,0.2770448548812665
0.43194206945827884,0.2796833773087071
0.4400186940037221,0.2796833773087071
0.4400186940037221,0.28232189973614774
0.4434647029003495,0.28232189973614774
0.4434647029003495,0.2849604221635884
0.4493207570567731,0.2849604221635884
0.4493207570567731,0.287598944591029
0.4497591559204315,0.287598944591029
0.4497591559204315,0.29023746701846964
0.4520926885869311,0.29023746701846964
0.4520926885869311,0.2928759894459103
0.4531945247034698,0.2928759894459103
0.4531945247034698,0.2955145118733509
0.45461850134127024,0.2955145118733509
0.45461850134127024,0.29815303430079154
0.4586832727184912,0.29815303430079154
0.4586832727184912,0.3007915567282322
0.4598874190787684,0.3007915567282322
0.4598874190787684,0.3034300791556728
0.4724766085916552,0.3034300791556728
0.4724766085916552,0.30606860158311344
0.47635636570439494,0.30606860158311344
0.47635636570439494,0.3087071240105541
0.4778482261514152,0.3087071240105541
0.4778482261514152,0.3113456464379947
0.48493187789269043,0.3113456464379947
0.48493187789269043,0.31398416886543534
0.4880988610263048,0.31398416886543534
0.4880988610263048,0.316622691292876
0.48900587773602133,0.316622691292876
0.48900587773602133,0.31926121372031663
0.49197092753371086,0.31926121372031663
0.49197092753371086,0.32189973614775724
0.5011555484495943,0.32189973614775724
0.5011555484495943,0.3245382585751979
0.5039842244995059,0.3245382585751979
0.5039842244995059,0.32717678100263853
0.5046615153939775,0.32717678100263853
0.5046615153939775,0.32981530343007914
0.5062766698960619,0.32981530343007914
0.5062766698960619,0.3324538258575198
0.5068847573116302,0.3324538258575198
0.5068847573116302,0.33509234828496043
0.5089262042906862,0.33509234828496043
0.5089262042906862,0.33773087071240104
0.5162396947883072,0.33773087071240104
0.5162396947883072,0.3403693931398417
0.5178574241162819,0.3403693931398417
0.5178574241162819,0.34300791556728233
0.5181349931297581,0.34300791556728233
0.5181349931297581,0.34564643799472294
0.5183639577706028,0.34564643799472294
0.5183639577706028,0.3482849604221636
0.5194895722110912,0.3482849604221636
0.5194895722110912,0.35092348284960423
0.5286008600537142,0.35092348284960423
0.5286008600537142,0.35356200527704484
0.5328221685758346,0.35356200527704484
0.5328221685758346,0.3562005277044855
0.5345983927939298,0.3562005277044855
0.5345983927939298,0.35883905013192613
0.5372569180082502,0.35883905013192613
0.5372569180082502,0.36147757255936674
0.5380587434025118,0.36147757255936674
0.5380587434025118,0.3641160949868074
0.5419940503121639,0.3641160949868074
0.5419940503121639,0.36675461741424803
0.5427331546783472,0.36675461741424803
0.5427331546783472,0.36939313984168864
0.5428240639899904,0.36939313984168864
0.5428240639899904,0.3720316622691293
0.5441361554860199,0.3720316622691293
0.5441361554860199,0.37467018469656993
0.5459032865865011,0.37467018469656993
0.5459032865865011,0.37730870712401055
0.5523808302866731,0.37730870712401055
0.5523808302866731,0.37994722955145116
0.5556946457820956,0.37994722955145116
0.5556946457820956,0.38258575197889183
0.5586052820607297,0.38258575197889183
0.5586052820607297,0.38522427440633245
0.5599836974467224,0.38522427440633245
0.5599836974467224,0.38786279683377306
0.5602604665947217,0.38786279683377306
0.5602604665947217,0.39050131926121373
0.5646884546993113,0.39050131926121373
0.5646884546993113,0.39313984168865435
0.5673605097797607,0.39313984168865435
0.5673605097797607,0.39577836411609496
0.5832635118193913,0.39577836411609496
0.5832635118193913,0.39841688654353563
0.5847139698086176,0.39841688654353563
0.5847139698086176,0.40105540897097625
0.5871912918917752,0.40105540897097625
0.5871912918917752,0.40369393139841686
0.5892178703493105,0.40369393139841686
0.5892178703493105,0.40633245382585753
0.5928198966593835,0.40633245382585753
0.5928198966593835,0.40897097625329815
0.5954323620695124,0.40897097625329815
0.5954323620695124,0.41160949868073876
0.596055283512076,0.41160949868073876
0.596055283512076,0.41424802110817943
0.601183284897038,0.41424802110817943
0.601183284897038,0.41688654353562005
0.6037573085320411,0.41688654353562005
0.6037573085320411,0.41952506596306066
0.6070087316375142,0.41952506596306066
0.6070087316375142,0.42216358839050133
0.6088474938104723,0.42216358839050133
0.6088474938104723,0.42480211081794195
0.6108808783158753,0.42480211081794195
0.6108808783158753,0.42744063324538256
0.6114582646772759,0.42744063324538256
0.6114582646772759,0.43007915567282323
0.6118555510116997,0.43007915567282323
0.6118555510116997,0.43271767810026385
0.6198582757643488,0.43271767810026385
0.6198582757643488,0.43535620052770446
0.6215621095860472,0.43535620052770446
0.6215621095860472,0.43799472295514513
0.6265821453050234,0.43799472295514513
0.6265821453050234,0.44063324538258575
0.6274973848633417,0.44063324538258575
0.6274973848633417,0.44327176781002636
0.6286663924816367,0.44327176781002636
0.6286663924816367,0.44591029023746703
0.6318239923792559,0.44591029023746703
0.6318239923792559,0.44854881266490765
0.6332537712519365,0.44854881266490765
0.6332537712519365,0.45118733509234826
0.6336877733590477,0.45118733509234826
0.6336877733590477,0.45382585751978893
0.6344341171989945,0.45382585751978893
0.6344341171989945,0.45646437994722955
0.6360917230816018,0.45646437994722955
0.6360917230816018,0.45910290237467016
0.6370919169094535,0.45910290237467016
0.6370919169094535,0.46174142480211083
0.6418407915875733,0.46174142480211083
0.6418407915875733,0.46437994722955145
0.6427607665764702,0.46437994722955145
0.6427607665764702,0.46701846965699206
0.6440147524878324,0.46701846965699206
0.6440147524878324,0.46965699208443273
0.6470252059252523,0.46965699208443273
0.6470252059252523,0.47229551451187335
0.6517025900550494,0.47229551451187335
0.6517025900550494,0.47493403693931396
0.6559308366225723,0.47493403693931396
0.6559308366225723,0.47757255936675463
0.6714621546417084,0.47757255936675463
0.6714621546417084,0.48021108179419525
0.6733661972724031,0.48021108179419525
0.6733661972724031,0.48284960422163586
0.6735799250144257,0.48284960422163586
0.6735799250144257,0.48548812664907653
0.6737824510866747,0.48548812664907653
0.6737824510866747,0.48812664907651715
0.678232379293211,0.48812664907651715
0.678232379293211,0.49076517150395776
0.6887481761312445,0.49076517150395776
0.6887481761312445,0.49340369393139843
0.6910267628022517,0.49340369393139843
0.6910267628022517,0.49604221635883905
0.6918044379643498,0.49604221635883905
0.6918044379643498,0.49868073878627966
0.6918685270449464,0.49868073878627966
0.6918685270449464,0.5013192612137203
0.6925221245438105,0.5013192612137203
0.6925221245438105,0.503957783641161
0.6935280735337784,0.503957783641161
0.6935280735337784,0.5065963060686016
0.6975242433901567,0.5065963060686016
0.6975242433901567,0.5092348284960422
0.6995851222703585,0.5092348284960422
0.6995851222703585,0.5118733509234829
0.700579706986389,0.5118733509234829
0.700579706986389,0.5145118733509235
0.7053574740037338,0.5145118733509235
0.7053574740037338,0.5171503957783641
0.7112271354316552,0.5171503957783641
0.7112271354316552,0.5197889182058048
0.7163490491059005,0.5197889182058048
0.7163490491059005,0.5224274406332454
0.7197985897229251,0.5224274406332454
0.7197985897229251,0.525065963060686
0.7206016471542835,0.525065963060686
0.7206016471542835,0.5277044854881267
0.7211681439623777,0.5277044854881267
0.7211681439623777,0.5303430079155673
0.7219762351122048,0.5303430079155673
0.7219762351122048,0.5329815303430079
0.7251746758950361,0.5329815303430079
0.7251746758950361,0.5356200527704486
0.7320781497528003,0.5356200527704486
0.7320781497528003,0.5382585751978892
0.7375887977040285,0.5382585751978892
0.7375887977040285,0.5408970976253298
0.7380745688244515,0.5408970976253298
0.7380745688244515,0.5435356200527705
0.7385701497527201,0.5435356200527705
0.7385701497527201,0.5461741424802111
0.7436234323925578,0.5461741424802111
0.7436234323925578,0.5488126649076517
0.7483680280514566,0.5488126649076517
0.7483680280514566,0.5514511873350924
0.7559277276582851,0.5514511873350924
0.7559277276582851,0.554089709762533
0.758194615513569,0.554089709762533
0.758194615513569,0.5567282321899736
0.7583211154741156,0.5567282321899736
0.7583211154741156,0.5593667546174143
0.7654768893733523,0.5593667546174143
0.7654768893733523,0.5620052770448549
0.7671747426372763,0.5620052770448549
0.7671747426372763,0.5646437994722955
0.7687097856985622,0.5646437994722955
0.7687097856985622,0.5672823218997362
0.769228847363623,0.5672823218997362
0.769228847363623,0.5699208443271768
0.7703206818245275,0.5699208443271768
0.7703206818245275,0.5725593667546174
0.7716480338373416,0.5725593667546174
0.7716480338373416,0.575197889182058
0.7776716197994052,0.575197889182058
0.7776716197994052,0.5778364116094987
0.7828740198600604,0.5778364116094987
0.7828740198600604,0.5804749340369393
0.7872055939528102,0.5804749340369393
0.7872055939528102,0.58311345646438
0.7977878541056507,0.58311345646438
0.7977878541056507,0.5857519788918206
0.7986080431585307,0.5857519788918206
0.7986080431585307,0.5883905013192612
0.8005091534585546,0.5883905013192612
0.8005091534585546,0.5910290237467019
0.8008939464524096,0.5910290237467019
0.8008939464524096,0.5936675461741425
0.8013479339953888,0.5936675461741425
0.8013479339953888,0.5963060686015831
0.8027985720895994,0.5963060686015831
0.8027985720895994,0.5989445910290238
0.802934627885964,0.5989445910290238
0.802934627885964,0.6015831134564644
0.8063781842930626,0.6015831134564644
0.8063781842930626,0.604221635883905
0.8067850844844655,0.604221635883905
0.8067850844844655,0.6068601583113457
0.8090037298871693,0.6068601583113457
0.8090037298871693,0.6094986807387863
0.8133726238419311,0.6094986807387863
0.8133726238419311,0.6121372031662269
0.8157126135033904,0.6121372031662269
0.8157126135033904,0.6147757255936676
0.8159898007869781,0.6147757255936676
0.8159898007869781,0.6174142480211082
0.8191261879127285,0.6174142480211082
0.8191261879127285,0.6200527704485488
0.8206049636179497,0.6200527704485488
0.8206049636179497,0.6226912928759895
0.8225901701644591,0.6226912928759895
0.8225901701644591,0.6253298153034301
0.8228301846813451,0.6253298153034301
0.8228301846813451,0.6279683377308707
0.8245092116978374,0.6279683377308707
0.8245092116978374,0.6306068601583114
0.8285943957642248,0.6306068601583114
0.8285943957642248,0.633245382585752
0.831432753828209,0.633245382585752
0.831432753828209,0.6358839050131926
0.8319780085072559,0.6358839050131926
0.8319780085072559,0.6385224274406333
0.8332379216845467,0.6385224274406333
0.8332379216845467,0.6411609498680739
0.8352538253493206,0.6411609498680739
0.8352538253493206,0.6437994722955145
0.8352994426647277,0.6437994722955145
0.8352994426647277,0.6464379947229552
0.8399556451724053,0.6464379947229552
0.8399556451724053,0.6490765171503958
0.8490900067931525,0.6490765171503958
0.8490900067931525,0.6517150395778364
0.8498772155253767,0.6517150395778364
0.8498772155253767,0.6543535620052771
0.8661961750028155,0.6543535620052771
0.8661961750028155,0.6569920844327177
0.869833146513325,0.6569920844327177
0.869833146513325,0.6596306068601583
0.8711473843082332,0.6596306068601583
0.8711473843082332,0.662269129287599
0.8741781756233218,0.662269129287599
0.8741781756233218,0.6649076517150396
0.8743175419758363,0.6649076517150396
0.8743175419758363,0.6675461741424802
0.8781062331798531,0.6675461741424802
0.8781062331798531,0.6701846965699209
0.878941954714865,0.6701846965699209
0.878941954714865,0.6728232189973615
0.8800740691302896,0.6728232189973615
0.8800740691302896,0.6754617414248021
0.8876274548198311,0.6754617414248021
0.8876274548198311,0.6781002638522428
0.8886070213043525,0.6781002638522428
0.8886070213043525,0.6807387862796834
0.8945206178747697,0.6807387862796834
0.8945206178747697,0.683377308707124
0.8978876154880469,0.683377308707124
0.8978876154880469,0.6860158311345647
0.9021473829628133,0.6860158311345647
0.9021473829628133,0.6886543535620053
0.913978709835693,0.6886543535620053
0.913978709835693,0.6912928759894459
0.9152630992967578,0.6912928759894459
0.9152630992967578,0.6939313984168866
0.9218099389168891,0.6939313984168866
0.9218099389168891,0.6965699208443272
0.9297250762636143,0.6965699208443272
0.9297250762636143,0.6992084432717678
0.9367408437240632,0.6992084432717678
0.9367408437240632,0.7018469656992085
0.9440879829794843,0.7018469656992085
0.9440879829794843,0.7044854881266491
0.9454268651377352,0.7044854881266491
0.9454268651377352,0.7071240105540897
0.9459293800773548,0.7071240105540897
0.9459293800773548,0.7097625329815304
0.9461183654728496,0.7097625329815304
0.9461183654728496,0.712401055408971
0.9476146156932787,0.712401055408971
0.9476146156932787,0.7150395778364116
0.9495920466073102,0.7150395778364116
0.9495920466073102,0.7176781002638523
0.9505111238432072,0.7176781002638523
0.9505111238432072,0.7203166226912929
0.9635562347775057,0.7203166226912929
0.9635562347775057,0.7229551451187335
0.9668481356628384,0.7229551451187335
0.9668481356628384,0.7255936675461742
0.9677803419546472,0.7255936675461742
0.9677803419546472,0.7282321899736148
0.9701831491671301,0.7282321899736148
0.9701831491671301,0.7308707124010554
0.9720526124372937,0.7308707124010554
0.9720526124372937,0.7335092348284961
0.9725398343824975,0.7335092348284961
0.9725398343824975,0.7361477572559367
0.9731402951968218,0.7361477572559367
0.9731402951968218,0.7387862796833773
0.9737481871053204,0.7387862796833773
0.9737481871053204,0.741424802110818
0.9803980676400138,0.741424802110818
0.9803980676400138,0.7440633245382586
0.981623186763187,0.7440633245382586
0.981623186763187,0.7467018469656992
0.9949032709033682,0.7467018469656992
0.9949032709033682,0.7493403693931399
0.9949980584192588,0.7493403693931399
0.9949980584192588,0.7519788918205804
0.9954249470638185,0.7519788918205804
0.9954249470638185,0.7546174142480211
1.0031953391598067,0.7546174142480211
1.0031953391598067,0.7572559366754618
1.0063936160108804,0.7572559366754618
1.0063936160108804,0.7598944591029023
1.0130523904295825,0.7598944591029023
1.0130523904295825,0.762532981530343
1.0146013158108722,0.762532981530343
1.0146013158108722,0.7651715039577837
1.0249749355500408,0.7651715039577837
1.0249749355500408,0.7678100263852242
1.04570150054524,0.7678100263852242
1.04570150054524,0.7704485488126649
1.0608563667796085,0.7704485488126649
1.0608563667796085,0.7730870712401056
1.0644691379058662,0.7730870712401056
1.0644691379058662,0.7757255936675461
1.071279849662734,0.7757255936675461
1.071279849662734,0.7783641160949868
1.0742303796820216,0.7783641160949868
1.0742303796820216,0.7810026385224275
1.0749085855997136,0.7810026385224275
1.0749085855997136,0.783641160949868
1.0808276716023746,0.783641160949868
1.0808276716023746,0.7862796833773087
1.091647883147063,0.7862796833773087
1.091647883147063,0.7889182058047494
1.0920519533963347,0.7889182058047494
1.0920519533963347,0.7915567282321899
1.0928458515205988,0.7915567282321899
1.0928458515205988,0.7941952506596306
1.0988614153561862,0.7941952506596306
1.0988614153561862,0.7968337730870713
1.1030714386885183,0.7968337730870713
1.1030714386885183,0.7994722955145118
1.10610547662326,0.7994722955145118
1.10610547662326,0.8021108179419525
1.1076365599589002,0.8021108179419525
1.1076365599589002,0.8047493403693932
1.1101647985099787,0.8047493403693932
1.1101647985099787,0.8073878627968337
1.1117133078267394,0.8073878627968337
1.1117133078267394,0.8100263852242744
1.1184615136365086,0.8100263852242744
1.1184615136365086,0.8126649076517151
1.1216902356571878,0.8126649076517151
1.1216902356571878,0.8153034300791556
1.1244732797880423,0.8153034300791556
1.1244732797880423,0.8179419525065963
1.1285874563313831,0.8179419525065963
1.1285874563313831,0.820580474934037
1.1297861108759786,0.820580474934037
1.1297861108759786,0.8232189973614775
1.1313585793655896,0.8232189973614775
1.1313585793655896,0.8258575197889182
1.1318222423238693,0.8258575197889182
1.1318222423238693,0.8284960422163589
1.1361561159926927,0.8284960422163589
1.1361561159926927,0.8311345646437994
1.1376249524673743,0.8311345646437994
1.1376249524673743,0.8337730870712401
1.1433423644859015,0.8337730870712401
1.1433423644859015,0.8364116094986808
1.1459047739744566,0.8364116094986808
1.1459047739744566,0.8390501319261213
1.1473293862095686,0.8390501319261213
1.1473293862095686,0.841688654353562
1.1578439265393563,0.841688654353562
1.1578439265393563,0.8443271767810027
1.160790916900064,0.8443271767810027
1.160790916900064,0.8469656992084432
1.1657238799325906,0.8469656992084432
1.1657238799325906,0.8496042216358839
1.1750394568939535,0.8496042216358839
1.1750394568939535,0.8522427440633246
1.1786459764939683,0.8522427440633246
1.1786459764939683,0.8548812664907651
1.1789553232472068,0.8548812664907651
1.1789553232472068,0.8575197889182058
1.180698681642091,0.8575197889182058
1.180698681642091,0.8601583113456465
1.1921920711911862,0.8601583113456465
1.1921920711911862,0.862796833773087
1.1948817252521011,0.862796833773087
1.1948817252521011,0.8654353562005277
1.1985625074377333,0.8654353562005277
1.1985625074377333,0.8680738786279684
1.212958943952385,0.8680738786279684
1.212958943952385,0.8707124010554089
1.2199477571813553,0.8707124010554089
1.2199477571813553,0.8733509234828496
1.2222262570078088,0.8733509234828496
1.2222262570078088,0.8759894459102903
1.2233872620476236,0.8759894459102903
1.2233872620476236,0.8786279683377308
1.2303563445915282,0.8786279683377308
1.2303563445915282,0.8812664907651715
1.231336897403591,0.8812664907651715
1.231336897403591,0.8839050131926122
1.2361236287979873,0.8839050131926122
1.2361236287979873,0.8865435356200527
1.2491358594756334,0.8865435356200527
1.2491358594756334,0.8891820580474934
1.26035993828525,0.8891820580474934
1.26035993828525,0.8918205804749341
1.267690211824362,0.8918205804749341
1.267690211824362,0.8944591029023746
1.2767339422856898,0.8944591029023746
1.2767339422856898,0.8970976253298153
1.2805159229853953,0.8970976253298153
1.2805159229853953,0.899736147757256
1.2834893427916587,0.899736147757256
1.2834893427916587,0.9023746701846965
1.2840046748462444,0.9023746701846965
1.2840046748462444,0.9050131926121372
1.2906306914003982,0.9050131926121372
1.2906306914003982,0.9076517150395779
1.2943330303232399,0.9076517150395779
1.2943330303232399,0.9102902374670184
1.2999117986257651,0.9102902374670184
1.2999117986257651,0.9129287598944591
1.3016335809015425,0.9129287598944591
1.3016335809015425,0.9155672823218998
1.309515639953412,0.9155672823218998
1.309515639953412,0.9182058047493403
1.3103830860546573,0.9182058047493403
1.3103830860546573,0.920844327176781
1.3141593783673962,0.920844327176781
1.3141593783673962,0.9234828496042217
1.347293353898948,0.9234828496042217
1.347293353898948,0.9261213720316622
1.3738123299053917,0.9261213720316622
1.3738123299053917,0.9287598944591029
1.3757855035963993,0.9287598944591029
1.3757855035963993,0.9313984168865436
1.3805593386553145,0.9313984168865436
1.3805593386553145,0.9340369393139841
1.3911129354546412,0.9340369393139841
1.3911129354546412,0.9366754617414248
1.4054182070198726,0.9366754617414248
1.4054182070198726,0.9393139841688655
1.4071095126736113,0.9393139841688655
1.4071095126736113,0.941952506596306
1.4256562936231858,0.941952506596306
1.4256562936231858,0.9445910290237467
1.428090618512253,0.9445910290237467
1.428090618512253,0.9472295514511874
1.432158152321687,0.9472295514511874
1.432158152321687,0.9498680738786279
1.4484374247106424,0.9498680738786279
1.4484374247106424,0.9525065963060686
1.465617864931205,0.9525065963060686
1.465617864931205,0.9551451187335093
1.4956794939801046,0.9551451187335093
1.4956794939801046,0.9577836411609498
1.5008985249853075,0.9577836411609498
1.5008985249853075,0.9604221635883905
1.5053020805590251,0.9604221635883905
1.5053020805590251,0.9630606860158312
1.5203087610876072,0.9630606860158312
1.5203087610876072,0.9656992084432717
1.549367950735397,0.9656992084432717
1.549367950735397,0.9683377308707124
1.582296513447461,0.9683377308707124
1.582296513447461,0.9709762532981531
1.6277535798257972,0.9709762532981531
1.6277535798257972,0.9736147757255936
1.6527699558201083,0.9736147757255936
1.6527699558201083,0.9762532981530343
1.9653271574531335,0.9762532981530343
1.9653271574531335,0.978891820580475
3.930654314906267,0.978891820580475
3.930654314906267,1.0026385224274406


==> csvs/basiccombconv.csv <==
solve_time,time_impr,iters,iters_impr
0.4140279293060303,0.7594617056376715,17,0.9123711340206185
31.93087410926819,0.7870030232900709,24,0.9012345679012346
1.059279203414917,0.8570333908682887,19,0.9045226130653267
0.11989188194274902,0.557064803306976,20,0.7058823529411765
0.420971155166626,0.7840359548472873,34,0.8475336322869955
3.523231029510498,0.5833272969490257,31,0.7075471698113207
23.121344089508057,0.8338929379765412,90,0.8688046647230321
0.04288506507873535,-0.029899628401784128,14,0.44
3.6108510494232178,0.8307985772786782,36,0.8646616541353384
0.21413016319274902,-0.01827996244914989,16,0.3333333333333333
22.51806402206421,0.8226152090363249,46,0.8635014836795252
0.011270999908447266,0.7961914698236281,26,0.8731707317073171
0.017100811004638672,0.7796145112872054,24,0.8441558441558441
0.09096908569335938,0.7396018737920266,39,0.8186046511627907
0.22197198867797852,0.7718902703158291,44,0.8225806451612904
1.4460561275482178,0.7731195896969673,52,0.8052434456928839
5.008965015411377,0.6985838616920433,37,0.8195121951219512
0.0035851001739501953,0.6782978905481152,11,0.8253968253968254
0.013974905014038086,0.8177479284237364,22,0.89
0.009546041488647461,0.8233100623990539,14,0.8985507246376812
0.02548694610595703,0.4734223605849987,14,0.890625
0.01907205581665039,0.758954023057777,21,0.8870967741935484
0.0037391185760498047,0.7665212666180345,13,0.8522727272727273
1.105314016342163,0.7054903916399327,25,0.8475609756097561
0.0017118453979492188,0.6652680652680653,11,0.8513513513513513
0.006124973297119141,0.7903832502427441,11,0.8962264150943396
1.1518099308013916,0.8181216260925598,28,0.8875502008032129
69.82265996932983,0.8452196408274413,26,0.8951612903225806
81.44625186920166,0.831742704543246,32,0.8805970149253731
4.373867988586426,0.8743604518268406,16,0.8954248366013072
46.74127912521362,0.8395194474216162,26,0.9007633587786259
4.477506875991821,0.8680422487403392,18,0.9047619047619048
298.54841899871826,0.7563417345369375,80,0.7894736842105263
140.97672200202942,0.7940432985821426,44,0.8078602620087336
38.52125597000122,0.8071152534386088,59,0.8184615384615385
2.648245096206665,0.7370522271461849,20,0.7777777777777778
0.39029717445373535,0.7213681652416435,23,0.7745098039215687
105.32642698287964,0.5891915313927227,12,0.8
11.569008111953735,0.7709233678706633,13,0.8737864077669902
58.45645594596863,0.7238288009924604,28,0.7431192660550459
80.52995800971985,0.7746079414672055,39,0.7891891891891892
7.53358006477356,0.822924068209684,26,0.8364779874213837
9.28990888595581,0.7762691946881141,31,0.7933333333333333
1.3903110027313232,0.8444666916492077,37,0.864963503649635
85.56861186027527,0.7932578035261986,35,0.8497854077253219
107.62720394134521,0.7969794711824943,47,0.8448844884488449
8.348973989486694,0.6262637190772521,10,0.7872340425531915
10.561367988586426,0.6507774472062243,13,0.796875
8.496608972549438,0.587696844359617,15,0.6739130434782609
23.90442705154419,0.7772548703980839,13,0.803030303030303
6.069223880767822,0.651224660334396,39,0.7903225806451613
1.848870038986206,0.804146786202935,26,0.8278145695364238
71.39484000205994,0.79109356975947,43,0.8436363636363636
92.83766412734985,0.7639862292333018,42,0.8220338983050848
6.583263874053955,0.8445360092784925,27,0.8615384615384616
334.6302680969238,0.8226569558103471,46,0.8548895899053628
196.16857981681824,0.7973462894825334,40,0.8393574297188755
13.937105894088745,0.8372515126767899,26,0.868020304568528
0.11031293869018555,0.5100839775565719,14,0.78125
0.09690594673156738,0.5956657116708448,18,0.7931034482758621
3.1291990280151367,0.7614245859221257,14,0.8627450980392157
0.6144101619720459,0.7553431692033249,20,0.8165137614678899
15.416225910186768,0.7752525197315943,16,0.875
3.2991549968719482,0.681482088991282,23,0.7850467289719626
0.014774084091186523,0.6310829314758588,18,0.8181818181818182
0.020658016204833984,0.7365285848514427,10,0.8113207547169812
0.007566928863525391,0.5903611347737422,12,0.7818181818181819
0.035066843032836914,0.5240466759863311,18,0.6470588235294118
0.00427699089050293,0.3853981088118405,16,0.6862745098039216
0.007626771926879883,0.3147025428993766,20,0.5652173913043478
0.0035409927368164062,0.3872684516687982,14,0.6744186046511628
0.007630109786987305,0.28443341382702797,21,0.5227272727272727
0.0004839897155761719,0.30858310626702995,6,0.7391304347826086
0.00121307373046875,0.18526821457165732,11,0.56
0.0017838478088378906,0.3529360892501946,10,0.6296296296296297
0.0039250850677490234,0.23740040763387066,10,0.6428571428571429
0.004190921783447266,0.47317628723850624,13,0.7450980392156863
0.03271985054016113,0.6014965982443863,11,0.7317073170731707
0.014247894287109375,0.6445311570582217,13,0.7450980392156863
34.721967935562134,0.699124439025532,16,0.7746478873239436
6.967921018600464,0.7379108494490381,14,0.8205128205128205
0.527911901473999,0.8706990749900202,12,0.8918918918918919
1.6986188888549805,0.8841775602984676,23,0.8944954128440367
7.597411870956421,0.7984605404168651,17,0.859504132231405
201.4468810558319,0.8060657781397802,37,0.8177339901477833
24.02048897743225,0.8507464123560535,27,0.8875
103.77608585357666,0.8590982660626375,16,0.9324894514767933
38.52683115005493,0.7821007165784113,27,0.7985074626865671
0.49583005905151367,0.7488174687193708,19,0.7790697674418605
0.05594491958618164,0.8366171214673196,15,0.8636363636363636
5.5750510692596436,0.7686475007371167,22,0.8181818181818182
3.9141578674316406,0.8384993628871458,15,0.8717948717948718
4.267661094665527,0.8599591617563018,16,0.8873239436619719
4.645514011383057,0.8312545844947156,16,0.8796992481203008
6.15884804725647,0.8380364316317569,25,0.8717948717948718
1.4460139274597168,0.8124015459664963,16,0.8461538461538461
1.7111499309539795,0.8345343994325221,16,0.875968992248062
1.713953971862793,0.8576488042368786,17,0.8776978417266187
2.212899923324585,0.8783748431491722,21,0.9082969432314411
2.937474012374878,0.8255333519128487,35,0.8458149779735683
0.22860383987426758,0.6356551325282159,14,0.7627118644067796
0.2878909111022949,0.7594621363153207,15,0.84375
0.28102993965148926,0.7990563503120042,14,0.8627450980392157
0.06783008575439453,0.7761605035405192,25,0.8520710059171598
0.13696599006652832,0.670100742460969,23,0.7850467289719626
0.7700109481811523,0.7201997135340478,18,0.7631578947368421
1.4380688667297363,0.7864065918679304,27,0.8778280542986425
34.74468517303467,0.6605143617780105,20,0.7701149425287356
6.465383052825928,0.8294925034133526,32,0.873015873015873
283.2602541446686,0.6063945428614629,25,0.7191011235955056
55.66185688972473,0.806465433104441,46,0.863905325443787
533.2286598682404,0.6088613258767485,24,0.7303370786516854
0.019990921020507812,0.6270985933031803,17,0.7638888888888888
0.23700499534606934,0.8547381711029978,18,0.8767123287671232
0.021125078201293945,0.48112295989177983,18,0.6727272727272727
0.24997401237487793,0.832332118549161,19,0.8582089552238806
0.24488115310668945,0.8577447628259915,18,0.8783783783783784
0.4444859027862549,0.7668883236284171,16,0.8476190476190476
10.767426013946533,0.7739270399763596,29,0.8323699421965318
0.4656410217285156,0.8316239157078134,16,0.8865248226950354
0.1209559440612793,0.7894345821758639,20,0.8290598290598291
3.628570079803467,0.8555491673991164,21,0.8900523560209425
0.13565802574157715,0.7281658548936892,22,0.7843137254901961
3.9480550289154053,0.8133690727706238,22,0.8666666666666667
4.162548065185547,0.8279553125470723,24,0.8674033149171271
16.143017053604126,0.6928615948507625,20,0.855072463768116
0.6461341381072998,0.8222966542566648,25,0.8484848484848485
0.5643141269683838,0.8137371200383778,22,0.8405797101449275
0.01938605308532715,0.6047280381509803,31,0.8480392156862745
0.00444793701171875,0.40962025316455697,8,0.68
0.02725386619567871,0.5407481509158039,36,0.8277511961722488
64.19505000114441,0.7848650661147865,28,0.8292682926829268
19.784039974212646,0.8281913536012735,19,0.900523560209424
1.033411979675293,0.879325251700375,17,0.9022988505747126
74.24117994308472,0.7540726940479191,30,0.8013245033112583
0.7694358825683594,0.8834416083720851,28,0.8893280632411067
406.0715129375458,0.7063784132961344,19,0.8492063492063492
31.58674907684326,0.7356940624087576,35,0.7988505747126436
1.5804970264434814,0.8794407329312937,23,0.8940092165898618
29.66242814064026,0.8209833071922915,21,0.8928571428571429
0.044332027435302734,0.70015351768356,30,0.8429319371727748
0.31485819816589355,0.8712446046469138,18,0.8783783783783784
4.786456108093262,0.8247571385412574,21,0.86875
8.540118932723999,0.8628412591826847,18,0.8977272727272727
377.449814081192,0.8000426997964993,19,0.8950276243093923
0.0053408145904541016,0.5318788790671432,12,0.8032786885245902
0.0031890869140625,0.7651438002598588,11,0.8382352941176471
0.004940032958984375,0.40473454378303836,11,0.7555555555555555
0.003526926040649414,0.5669876767262828,11,0.7317073170731707
0.022285938262939453,0.5964965293366026,12,0.7818181818181819
0.01588296890258789,0.6893918200637834,13,0.7796610169491526
1.7255020141601562,0.6025041544041078,63,0.6752577319587629
0.15020203590393066,0.7677529926096707,11,0.819672131147541
0.14960718154907227,0.7771012052558105,15,0.8170731707317073
10.987308979034424,0.7163630481470258,26,0.832258064516129
14.401071071624756,0.7125576075956382,43,0.8088888888888889
16.286226987838745,0.7641027405429611,43,0.8395522388059702
46.467379093170166,0.6660758139189749,30,0.8224852071005917
69.8302309513092,0.7139450980173078,52,0.8200692041522492
79.32182693481445,0.7419257449210133,47,0.8356643356643356
149.74353289604187,0.6125770789736168,34,0.8057142857142857
0.06578493118286133,0.7076084618294685,11,0.7924528301886793
0.08868002891540527,0.6678116172292732,11,0.725
1.0828518867492676,0.8918666845674232,12,0.9069767441860465
1.285857915878296,0.6578211267932691,12,0.7333333333333333
63.5359001159668,0.8766846636367217,16,0.9090909090909091
66.55782508850098,0.6284092268113899,13,0.8059701492537313
30.327118158340454,0.8817496337028234,13,0.9171974522292994
85.41463208198547,0.6918858338700344,13,0.8522727272727273
14.673187017440796,0.8377834290703776,21,0.8877005347593583
0.10463118553161621,0.8262892586354649,22,0.8817204301075269
14.168335199356079,0.8133773626841319,20,0.8734177215189873
0.09421801567077637,0.8093042468251475,20,0.869281045751634
26.989450931549072,0.8495891393930973,30,0.8954703832752613
0.3267087936401367,0.8643746719019827,29,0.8953068592057761
22.21325993537903,0.8194089172783725,24,0.8787878787878788
0.3046541213989258,0.8133199862321495,27,0.8615384615384616
45.86377716064453,0.8438248074450174,28,0.900355871886121
1.384814977645874,0.8451485696184193,35,0.8841059602649006
1.1390011310577393,0.8424884487928713,30,0.88
0.27697300910949707,0.7244261135843328,34,0.7655172413793103
0.5325620174407959,0.8213135046544161,42,0.8609271523178808
1.8165199756622314,0.8171322423404848,31,0.8359788359788359
1.4038469791412354,0.7587743828676812,40,0.7905759162303665
3.101405143737793,0.8105388586082164,54,0.847887323943662
10.250592947006226,0.7843006162910059,36,0.8341013824884793
27.11384892463684,0.8612859511844171,31,0.9138888888888889
10.172207117080688,0.7223214910626738,48,0.7866666666666666
27.319803953170776,0.7602887640657388,76,0.8272727272727273
77.49567198753357,0.8014540788946494,46,0.8593272171253823
0.006649017333984375,0.5889817393995667,11,0.7608695652173914
0.06867098808288574,0.4732324765628715,16,0.7894736842105263
0.17135882377624512,0.7188552853669842,20,0.8333333333333334
0.46682310104370117,0.785913510063114,6,0.8285714285714286
33.658982038497925,0.5702719821608938,7,0.8108108108108109
121.77027702331543,0.7406609166938743,8,0.873015873015873
21.477951049804688,0.7883089849299825,6,0.8823529411764706
23.483587980270386,0.7489890953855335,7,0.8627450980392157
1.5346908569335938,0.670980762503371,11,0.7608695652173914
1.082280158996582,0.6736499760382043,12,0.7551020408163265
0.2307121753692627,0.3840497100311833,12,0.6842105263157895
0.07988905906677246,0.5562167323796671,11,0.7441860465116279
0.08827495574951172,0.6711215648932939,12,0.7446808510638298
0.06957006454467773,0.6581592487418112,13,0.74
0.6949050426483154,0.618403129818005,10,0.7058823529411765
0.6675169467926025,0.6847523762061187,11,0.7380952380952381
11.344802856445312,0.5362928607898965,12,0.7142857142857143
0.4145209789276123,0.6602345568490517,12,0.7894736842105263
1.504242181777954,0.3049254154584039,12,0.6666666666666666
5.3767008781433105,0.4404090520584303,12,0.7209302325581395
0.6138088703155518,0.6196275646318928,12,0.7142857142857143
0.3020761013031006,0.7398501971247161,12,0.7894736842105263
23.10892105102539,0.46432755574596857,10,0.6875
25.709118127822876,0.4960562041458125,12,0.7
12.265397071838379,0.5353570431871942,11,0.7380952380952381
3.555555820465088,0.6977261890247827,13,0.796875
10.5050630569458,0.578441375485712,11,0.7380952380952381
1.6498689651489258,0.6870837131145351,13,0.796875
90.399160861969,0.3705403544317008,11,0.7027027027027027
31.381563901901245,0.3850096522695866,12,0.7692307692307693
253.87794518470764,0.532803760337459,14,0.7627118644067796
38.09587001800537,0.6989316977830436,12,0.8285714285714286
64.64415502548218,0.7240619964778537,12,0.7966101694915254
163.8947651386261,0.7432603209852721,12,0.8285714285714286
466.89973306655884,0.6819724943902956,10,0.7916666666666666
8.396517038345337,0.4181301828355141,15,0.7727272727272727
0.38915085792541504,0.7149434975066111,20,0.7727272727272727
107.41892290115356,0.7054170017259503,26,0.8059701492537313
0.6176469326019287,0.7917691136069284,15,0.8611111111111112
3.265557050704956,0.8196990321035301,17,0.864
3.089134931564331,0.7451889778567924,84,0.7789473684210526
3.7654058933258057,0.9058926940925641,23,0.9238410596026491
9.190102815628052,0.8101928480925294,26,0.8712871287128713
0.19356203079223633,0.9056836580787769,23,0.9212328767123288
4.611223936080933,0.8925234885568478,27,0.9150943396226415
68.74938297271729,0.8004870210501026,27,0.8846153846153846
0.0020780563354492188,-0.0960764587525151,12,0.3684210526315789
0.0019910335540771484,-0.2822048211269768,12,0.3333333333333333
0.0022449493408203125,0.13088425327672143,13,0.5
0.0002589225769042969,0.5230566534914362,2,0.7777777777777778
0.0002989768981933594,0.5099648300117233,2,0.8181818181818182
0.002107858657836914,-0.20302081915906925,11,0.5217391304347826
0.0017631053924560547,-0.3850908409814572,10,0.5
0.0037620067596435547,-0.18639097744360902,13,0.6176470588235294
0.00028014183044433594,0.35011061946902655,2,0.7777777777777778
0.0003108978271484375,0.3691340106434446,2,0.8181818181818182
0.03718209266662598,0.7686301447090834,15,0.8951048951048951
0.20608091354370117,0.8195788072320769,18,0.9178082191780822
1.4220669269561768,0.8638213100488326,21,0.9219330855018587
41.631197929382324,0.7754715957177921,40,0.878419452887538
2.4578468799591064,0.8399195081680678,26,0.9133333333333333
107.31843495368958,0.7770566144576639,36,0.8775510204081632
63.12793779373169,0.82507012974519,26,0.890295358649789
1.3415348529815674,0.7003728296312627,18,0.8333333333333334
10.389744997024536,0.7394208613524194,15,0.8148148148148148
1.5494999885559082,0.7536663553955532,18,0.8285714285714286
10.407290935516357,0.6610876183080353,18,0.7804878048780488
0.07515096664428711,0.6059742763102793,18,0.8085106382978723
0.35549306869506836,0.6084084276520778,16,0.8048780487804879
0.04191994667053223,0.5874260264779452,22,0.794392523364486
0.4205360412597656,0.4529598559467405,19,0.7764705882352941
0.040413856506347656,0.6690479769925983,13,0.7936507936507936
0.12755894660949707,0.45959003179708047,14,0.72
0.0027191638946533203,0.5360615059187244,11,0.8
0.044464111328125,0.44842435266107683,15,0.7272727272727273
0.0463559627532959,0.5992014165888491,14,0.8
0.019926071166992188,0.5408517558124203,21,0.8073394495412844
0.00869607925415039,0.28574785571613204,24,0.7333333333333333
0.012961149215698242,0.26557328325745394,12,0.76
0.007088184356689453,0.5505533047106489,12,0.8378378378378378
0.00820779800415039,0.5041481822895661,11,0.717948717948718
0.01047205924987793,0.6393072412830325,13,0.8059701492537313
0.013176918029785156,0.7911672687151429,12,0.7894736842105263
1.7866861820220947,0.8315225790258824,16,0.9166666666666666
2.2081329822540283,0.875958191653264,14,0.9060402684563759
26.365413904190063,0.8632141507483958,22,0.9047619047619048
18.845412015914917,0.8840290936938953,18,0.91
0.0050470829010009766,0.7281983462585383,15,0.8529411764705882
0.09992313385009766,0.3201485879280419,7,0.5882352941176471
0.5156822204589844,0.7934579470487997,30,0.8695652173913043
0.5285608768463135,0.26074554844070796,7,0.5882352941176471
3.22491192817688,0.7913333138235957,36,0.8661710037174721
3.7775728702545166,0.15228124958869482,7,0.5882352941176471
23.68367099761963,0.7799709053479515,43,0.8720238095238095
46.50193381309509,0.10975427426997254,7,0.5882352941176471
181.39138293266296,0.7553937041630149,51,0.864
0.0075838565826416016,0.5232106722626096,20,0.8076923076923077
1.1223649978637695,0.8830003268009837,39,0.8879310344827587
0.006393909454345703,0.4237149733539625,10,0.7727272727272727
0.010247945785522461,0.5167897653817184,11,0.7843137254901961
0.003938913345336914,0.45557898899360705,11,0.65625
0.023793935775756836,0.7303924746868955,14,0.8271604938271605
0.08057093620300293,0.5998538847821119,14,0.8082191780821918
0.023631811141967773,0.7178869771876646,13,0.8395061728395061
0.07046699523925781,0.7090374984864162,14,0.8271604938271605
0.21798205375671387,0.6436699674803339,18,0.8163265306122449
0.0058879852294921875,0.6655290102389079,19,0.831858407079646
0.011288881301879883,0.7530265964937903,12,0.85
0.05056190490722656,0.7505408015508271,73,0.8363228699551569
0.05378293991088867,0.9058174474575154,23,0.93646408839779
0.2968728542327881,0.7853463720963989,35,0.8444444444444444
0.6020081043243408,0.8433277127907933,16,0.8823529411764706
0.0037660598754882812,-0.17181008902077152,16,0.5555555555555556
0.002196788787841797,-0.02173430915945886,13,0.6060606060606061
0.0009369850158691406,0.49211682605324375,6,0.7391304347826086
0.0007069110870361328,-0.5638185654008439,12,0.42857142857142855
0.0005841255187988281,-1.0348837209302326,11,0.35294117647058826
0.0002028942108154297,0.1217750257997936,4,0.7333333333333333
0.0015659332275390625,-0.1258141926636956,12,0.5862068965517241
0.0017788410186767578,-0.3174995585378774,8,0.6363636363636364
0.004530191421508789,0.3528269754768392,12,0.6363636363636364
0.0034928321838378906,0.410106704248037,13,0.6285714285714286
0.002295970916748047,0.5658054916813202,4,0.7647058823529411
0.0015339851379394531,0.5926816915674854,4,0.7894736842105263
0.0003108978271484375,0.5520439711439368,2,0.8461538461538461
0.0005800724029541016,0.5673897581792319,4,0.7894736842105263
2.761251211166382,0.816978039264855,18,0.8959537572254336
2.4663660526275635,0.7952311838176741,18,0.8723404255319149
10.598592042922974,0.8599444027976225,29,0.9073482428115016
10.299057960510254,0.8397561754203842,31,0.8838951310861424
9.21472716331482,0.7500624336805835,51,0.843558282208589
0.11004400253295898,0.6901993818190361,29,0.8557213930348259
0.04075503349304199,0.834854789422684,17,0.8903225806451613
0.29056501388549805,0.812721503455158,39,0.8533834586466166
1.0873908996582031,0.8283560447067433,41,0.8470149253731343
0.1033627986907959,0.868162207908595,16,0.873015873015873
0.0018150806427001953,-0.13440619877812546,11,0.5217391304347826
0.001950979232788086,0.03752058339214302,11,0.5769230769230769
0.006395816802978516,0.5484446539186641,20,0.7701149425287356
0.005951881408691406,0.7021819786931988,19,0.8492063492063492
0.006593942642211914,0.5438923429589194,20,0.7752808988764045
0.005510807037353516,0.5854660234222278,17,0.7763157894736842
0.00530695915222168,0.5787790477632276,16,0.7777777777777778
0.015280961990356445,0.7868171416407227,27,0.8870292887029289
0.1678462028503418,0.7692863554448739,50,0.84375
0.0239717960357666,0.838980377209826,33,0.9067796610169492
0.04180002212524414,0.8815735968603716,29,0.9260204081632653
0.47607898712158203,0.8245894984731235,24,0.8620689655172413
1.2435591220855713,0.8662150435433084,18,0.9032258064516129
0.020788908004760742,0.6286840950997968,12,0.7777777777777778
0.10632205009460449,0.40889153991450444,14,0.7543859649122807
0.62357497215271,0.7358358864677178,14,0.7704918032786885
0.38068699836730957,0.6317381717875742,13,0.7450980392156863
2.664370059967041,0.7233162657882385,14,0.7704918032786885
0.08675312995910645,0.5911189171088442,15,0.7619047619047619
0.28163695335388184,0.20692921738313114,18,0.6842105263157895
6.2195398807525635,0.8010912354988353,16,0.8181818181818182
1.9146111011505127,0.6072621616174549,16,0.7377049180327869
25.942083835601807,0.7773932281505136,16,0.8181818181818182
0.2328939437866211,0.7627289085454009,14,0.8444444444444444
0.5800271034240723,0.6599529264293401,17,0.7951807228915663
32.00641918182373,0.8075940156560214,14,0.8426966292134831
8.619794130325317,0.698733801646218,18,0.7831325301204819
107.37593197822571,0.8332674214253734,14,0.8426966292134831
0.05595588684082031,0.5895861166875346,24,0.7876106194690266
0.045500993728637695,0.7473429606329235,23,0.8017241379310345
0.2451629638671875,0.6647665645490825,29,0.7972027972027972
0.21608781814575195,0.7711586667717025,28,0.8055555555555556
0.8575971126556396,0.7151371071102971,31,0.8208092485549133
0.8411397933959961,0.8058210704081599,30,0.8314606741573034


==> csvs/basicconv.csv <==
npq,iters,solve_time,log_iters,log_solve_time,prop_rhs
2250,194,1.7212557792663574,2.287801729930226,0.23584541144901777,0.0009921047299128612
10500,243,149.91233491897583,2.385606273598312,2.1758373684510217,2.7329538974990647e-5
4500,199,7.409276962280273,2.298853076409707,0.8697758292191587,0.00031578816825331856
955,68,0.2706758975982666,1.8325089127062364,-0.5675504143665528,0.0010133225840709523
1627,223,1.9492650032043457,2.3483048630481607,0.28987088560595237,0.012525754045685499
3797,106,8.455631971359253,2.0253058652647704,0.9271460721841683,0.00020863408033550127
6482,686,139.1954309940338,2.8363241157067516,2.1436249800543914,0.0017033595665231446
2252,25,0.04164004325866699,1.3979400086720377,-1.3804888279849739,0.0011236779873003877
5594,266,21.340547800064087,2.424881636631067,1.3292055633307907,0.006350591853110393
4502,24,0.21028614044189453,1.380211241711606,-0.6771893498907456,0.00021676178898054883
11190,337,126.94472789764404,2.5276299008713385,2.1036146690340356,0.0025921529822437585
167,205,0.05530190467834473,2.311753861055754,-1.2572599107016325,0.005970354943837755
387,154,0.07759499549865723,2.187520720836463,-1.110166287728978,0.003199317151894105
632,215,0.3493461608886719,2.3324384599156054,-0.45674402502743267,0.0011750866216927453
1472,248,0.9730930328369141,2.3944516808262164,-0.01184563689891952,0.0008114671191283097
2462,267,6.3736491203308105,2.4265112613645754,0.8043881511837466,0.0005822377306843949
5742,205,16.618104934692383,2.311753861055754,1.2205814969853372,0.00020010958006756366
209,63,0.011144161224365234,1.7993405494535817,-1.9529526135308195,0.02216164994634377
307,200,0.07667899131774902,2.3010299956639813,-1.1153236087310756,0.024975967564099942
461,138,0.05402708053588867,2.1398790864012365,-1.2673884998198646,0.017921697607865637
1667,128,0.0484011173248291,2.1072099696478683,-1.315144612686025,0.013859080886463152
1101,186,0.07912206649780273,2.2695129442179165,-1.1017023784271496,0.006218138905834349
177,88,0.016014814376831055,1.9444826721501687,-1.7954780907550878,0.00840034713075583
5245,164,3.753066062927246,2.214843848047698,0.5743862091005982,0.008647727872577327
209,74,0.005114078521728516,1.8692317197309762,-2.291232608086843,0.022248973987505832
406,106,0.029219865798950195,2.0253058652647704,-1.5343217830255838,0.04199974799487583
5405,249,6.332858085632324,2.3961993470957363,0.8015997559386802,0.00812364059076547
14326,248,451.10801100730896,2.3944516808262164,2.654280539590232,3.0012878666835807e-5
14326,268,484.05777382850647,2.428134794028789,2.684897199159955,2.9716820548565853e-5
5341,153,34.812828063964844,2.184691430817599,1.5417393051770016,0.00017319517934370624
13699,262,291.2582139968872,2.4183012913197452,2.464278182079466,4.700223149808338e-5
6496,189,33.93136692047119,2.2764618041732443,1.5306013554912776,0.00020526538221476634
14957,380,1225.2751550674438,2.57978359661681,3.0882336274016344,6.745187777471155e-6
8700,229,684.4968919754028,2.359835482339888,2.835371480518224,5.4467566525254255e-6
4656,325,199.71126103401184,2.5118833609788744,2.300402553939541,2.1718224488409413e-5
2226,90,10.071372985839844,1.954242509439325,1.0030886800400138,8.606641827471925e-5
906,102,1.4007630348205566,2.0086001717619175,0.1463646724919538,0.0001353776443881478
21794,60,256.38815903663635,1.7781512503836436,2.408897963967698,7.00439133674416e-6
10033,103,50.5027859210968,2.012837224705172,1.7033153360748432,8.904217694100505e-5
7598,109,211.66745901107788,2.037426497940624,2.3256540962896115,7.723652977354625e-6
7598,185,357.28835582733154,2.2671717284030137,2.5530188625994725,7.654856239764371e-6
3481,159,42.5443480014801,2.2013971243204513,1.6288418724156692,4.279311084839431e-5
3481,150,41.52270793914795,2.1760912590556813,1.618285668652543,4.2284453185786814e-5
1428,274,8.938992023468018,2.437750562820388,0.9512885497437902,0.0001831017407447021
14386,233,413.8904070854187,2.367355921026019,2.616885360688878,3.0653070916383056e-5
14428,303,530.1296601295471,2.481442628502305,2.724382103170481,3.1070759172340754e-5
9985,47,22.33921194076538,1.6720978579357175,1.3490678484656378,3.9122955738878944e-5
10209,64,30.24251413345337,1.806179973983887,1.4806178922821858,9.498661345825007e-5
8066,46,20.60767388343811,1.662757831681574,1.3140289730213361,3.893588400798849e-5
8067,66,107.31739497184753,1.8195439355418688,2.0306701220405,9.578680140993575e-6
5254,186,17.401528120040894,2.2695129442179165,1.2405873876481806,8.795687306549048e-5
10204,163,21.105161905288696,2.2121876044039577,1.3243886881323965,0.0001458075049985221
2696,151,9.440080165863037,2.1789769472931693,0.9749756823747772,0.0004992617559587343
20504,275,341.7551097869873,2.439332693830263,2.533715016687416,2.6658106167537657e-5
40404,236,393.3569800853729,2.3729120029701067,2.594786861091306,3.503457850680315e-5
5192,195,42.34590816497803,2.290034611362518,1.626811451331996,0.0001742105275262745
45754,317,1886.9094619750977,2.5010592622177517,3.2757510622698938,1.0765799000624275e-5
63004,249,967.9989540576935,2.3961993470957363,2.985874888044739,2.1723658803402675e-5
7516,197,85.6358551979065,2.294466226161593,1.9326556391427308,9.27933513554059e-5
88,64,0.22516703605651855,1.806179973983887,-0.6474951888945097,0.0013686816924775972
3848,87,0.2396678924560547,1.9395192526186185,-0.6203901431175622,0.0015142286948867936
408,102,13.116183996200562,2.0086001717619175,1.1178075004015748,7.559241318109051e-5
15253,109,2.5113141536712646,2.037426497940624,0.39990104432257617,0.0012801006975970773
408,128,68.59354281425476,2.1072099696478683,1.8362832344803859,1.8776125961121095e-5
60403,107,10.357831954956055,2.0293837776852097,1.0152688607630382,0.000884206756764172
174,99,0.04004716873168945,1.99563519459755,-1.39742818239294,0.0041204161299279625
625,53,0.07840704917907715,1.724275869600789,-1.1056448903518792,0.001218143024128588
174,55,0.01847219467163086,1.7403626894942439,-1.7334815031977677,0.005447647222695476
625,51,0.07367706298828125,1.7075701760979363,-1.1326676948824044,0.0013005404411307855
81,51,0.006958961486816406,1.7075701760979363,-2.1574555670269566,0.011577876979580652
202,46,0.011129140853881836,1.662757831681574,-1.9535383609860488,0.006222403050622338
81,43,0.0057790279388427734,1.6334684555795864,-2.238145205921934,0.012090441634720908
202,44,0.010663032531738281,1.6434526764861874,-1.9721192658061217,0.0068610875735622915
4,23,0.0006999969482421875,1.3617278360175928,-3.154903853363553,0.034100148664850144
58,25,0.0014889240264892578,1.3979400086720377,-2.827127461897432,0.014366078872698156
70,27,0.002756834030151367,1.4313637641589874,-2.559589378964626,0.01300041990486898
61,28,0.005146980285644531,1.4471580313422192,-2.28844749521441,0.005601536901241431
19,51,0.007955074310302734,1.7075701760979363,-2.099355759147042,0.0062626693424444055
1023,41,0.0821068286895752,1.6127838567197355,-1.0856207218224216,0.0007575496580821823
371,51,0.04008197784423828,1.7075701760979363,-1.3970508563612312,0.0026867436636608057
10123,71,115.40308499336243,1.8512583487190752,2.0622174186783426,1.276286504892581e-5
7819,78,26.586071968078613,1.8920946026904804,1.4246541760451776,0.00012290540715918135
2889,111,4.082816123962402,2.0453229787866576,0.610959821229222,0.0007967973333177614
10124,257,1312.7416248321533,2.4099331233312946,3.1181792562100688,3.575824755766536e-6
2756,218,14.665714979171753,2.3384564936046046,1.1663032404457805,0.00047802476796776833
7618,121,37.696895122528076,2.0827853703164503,1.5763055813282651,5.902146563445645e-5
10124,203,1038.738182067871,2.307496037913213,3.0165060957650605,3.6653769599770322e-6
9046,240,160.93743109703064,2.380211241711606,2.2066570647845967,6.59798465007058e-5
19702,237,736.5139019489288,2.374748346010104,2.867180948711205,2.1370446584036665e-5
5722,134,176.81027007102966,2.1271047983648077,2.247507487518895,1.2279908848777633e-5
944,86,1.9739830493927002,1.9344984512435677,0.2953434190596453,0.00015461733579419487
396,110,0.34241604804992676,2.041392685158225,-0.46544588939148507,0.0023538762408778185
5093,121,24.09764790534973,2.0827853703164503,1.3819746545425584,9.229992108508732e-5
5245,117,24.236176013946533,2.0681858617461617,1.3844640978766518,0.00022042586243497427
5295,142,30.474404096603394,2.1522883443830563,1.4839352220808324,0.00024401412334191684
5243,133,27.529719829559326,2.123851640967086,1.4398017915932748,0.0002170105993445423
5094,195,38.026132106781006,2.290034611362518,1.58008215265032,9.42800858612882e-5
3833,104,7.708026885986328,2.0170333392987803,0.8869432208271023,0.00025443177988461924
3985,129,10.341423988342285,2.110589710299249,1.0145803441446974,0.000597418209229651
4035,139,12.04032015800476,2.143014800254095,1.080638035178133,0.0006121700173478968
3983,229,18.1944260597229,2.359835482339888,1.2599383603879502,0.0005102236239564779
3834,227,16.83687996864319,2.3560258571931225,1.2262616157893962,0.0002654058239010006
2361,59,0.6274380683898926,1.7708520116421442,-0.20242913500055112,0.0007613866994489424
2513,96,1.1968631744384766,1.9822712330395684,0.07804450463964156,0.002381028225166174
2563,102,1.3985509872436523,2.0086001717619175,0.14567830415403601,0.002657333221239602
473,169,0.30303001403808594,2.2278867046136734,-0.5185143540535782,0.001254030895937057
745,107,0.415175199508667,2.0293837776852097,-0.38176859696649257,0.0008498532677711988
3005,76,2.752002000808716,1.8808135922807914,0.4396487453119725,0.00026159937376078957
3005,221,6.7327399253845215,2.3443922736851106,0.828191838713917,0.007499203230713894
12005,87,102.34508109092712,1.9395192526186185,2.01006697443963,1.5513916087372717e-5
6005,252,37.91846799850464,2.401400540781544,1.5788507824308962,0.0028266663886375065
24005,89,719.6553020477295,1.9493900066449128,2.8571245293974346,3.6031791784506623e-6
12005,338,287.6067969799042,2.5289167002776547,2.458799145466008,0.0010423242710113916
30005,89,1363.2726578712463,1.9493900066449128,3.134582724482226,2.2835145867746226e-6
420,72,0.05360913276672363,1.8573324964312685,-1.270761218286218,0.0023642240315939747
1838,146,1.6315710544586182,2.164352855784437,0.21260599193777172,0.0015103553064795452
419,55,0.04071307182312012,1.7403626894942439,-1.3902661286326168,0.0023628037800226052
1840,134,1.4908878803253174,2.1271047983648077,0.17344498430683974,0.0015220413486122467
1862,148,1.7214210033416748,2.1702617153949575,0.23588709756059553,0.001742949571415493
3364,105,1.9067509174346924,2.0211892990699383,0.28029396402193085,0.001799211930950862
16940,173,47.62810206413269,2.2380461031287955,1.6778632756225076,0.00022993773686915924
3507,141,2.765481948852539,2.1492191126553797,0.44177082804137324,0.002394319732496315
1460,117,0.5744340419769287,2.0681858617461617,-0.24075983094428258,0.0004503719854583246
6798,191,25.11975884437561,2.2810333672477277,1.400015465755458,0.0002943660027076903
1459,102,0.49904704093933105,2.0086001717619175,-0.3018585151832612,0.0004600488153739212
6800,165,21.15434503555298,2.2174839442139063,1.3253995835860768,0.0003177711712984869
6850,181,24.19457483291626,2.2576785748691846,1.3837179947297953,0.00034598599305045175
13099,138,52.5594220161438,2.1398790864012365,1.7206505807416113,0.00014795345347617158
5415,165,3.6360268592834473,2.2174839442139063,0.5606270826895077,0.0005423620551550685
5414,138,3.029664993286133,2.1398790864012365,0.4813946088287612,0.0005527102843749472
35,204,0.04904484748840332,2.3096301674258988,-1.3094066116253953,0.013614090657696072
33,25,0.007534027099609375,1.3979400086720377,-2.1229728219891824,0.009347988674430376
42,209,0.05934405326843262,2.3201462861110542,-1.2266227941837051,0.011674783939447262
81831,164,298.3943557739258,2.214843848047698,2.474790604057261,5.7790084384387086e-5
12932,191,115.15159678459167,2.2810333672477277,2.0612699646183463,0.00010469941656608658
4388,174,8.563614130020142,2.2405492482826,0.9326570900821778,0.0008402843578360852
20924,151,301.8826220035553,2.1789769472931693,2.4798381134034018,1.787285059401815e-5
1611,253,6.601291179656982,2.403120521175818,0.8196288896867823,0.001007166298085563
39770,126,1382.9756779670715,2.100370545117563,3.1408145423525697,4.933599418053147e-6
11946,174,119.50828409194946,2.2405492482826,2.077398010813229,3.710727698665648e-5
2725,217,13.109709978103638,2.3364597338485296,1.1175930840392496,0.000588440401266291
14791,196,165.69643688201904,2.292256071356476,2.2193131694989057,8.155558595156765e-5
11946,528,363.8481800556183,2.722633922533812,2.5609202069508084,3.953416504048799e-5
189,191,0.14784908294677734,2.2810333672477277,-0.8301813648976835,0.0025949569138559382
1203,148,2.4453980922698975,2.1702617153949575,0.3883495690640601,0.0009789673949478894
6530,160,27.313272953033447,2.2041199826559246,1.4363737448220386,0.00021768918028330445
8485,176,62.26448917388916,2.24551266781415,1.7942404294394012,0.00011151756148851239
32371,181,1887.6520822048187,2.2576785748691846,3.275921951454401,5.537755658760089e-6
101,61,0.01140904426574707,1.7853298350107671,-1.942750734854083,0.008685127140534552
121,68,0.01357889175415039,1.8325089127062364,-1.867135673700398,0.007591856674790181
101,45,0.008298873901367188,1.6532125137753437,-2.0809808343229257,0.00844921863295794
121,41,0.00814509391784668,1.6127838567197355,-2.0891039036492214,0.007263145225419314
380,93,0.10892701148986816,1.968482948553935,-0.9628644114621266,0.0016910038885729732
380,55,0.05523109436035156,1.7403626894942439,-1.2578163514901872,0.001956488482646683
457,59,0.05113506317138672,1.7708520116421442,-1.2912812031950849,0.0019319033530651446
1478,194,4.340930938720703,2.287801729930226,0.6375828765617835,0.0005673732281780643
1478,61,0.6467339992523193,1.7853298350107671,-0.1892743072923403,0.001010868457133546
1777,82,0.6711888313293457,1.9138138523837167,-0.1731552788366737,0.0005659525043759347
12003,155,38.73722696304321,2.1903316981702914,1.5881285281602382,8.215190527282893e-5
19564,225,50.10072088241577,2.3521825181113627,1.6998439748293792,0.001047793146992913
19786,268,69.03949213027954,2.428134794028789,1.839097587952976,0.0010289342202279084
18753,169,139.15547609329224,2.2278867046136734,2.1435003015094725,2.7751203965635003e-5
34786,289,244.11478519439697,2.4608978427565478,2.3875940839394487,0.0004836083439435596
35580,286,307.36048007011414,2.456366033129043,2.487648025848041,0.00048062915885054935
27003,175,386.51180601119995,2.2430380486862944,2.5871627639909804,1.200695535769876e-5
884,53,0.2249891757965088,1.724275869600789,-0.6478383752438602,0.0008534455016345703
1093,40,0.26695704460144043,1.6020599913279623,-0.5735586142660255,0.00042184689363837947
3444,129,10.014045000076294,2.110589710299249,1.0006095386547527,0.0001733920708351891
4263,45,3.7578530311584473,1.6532125137753437,0.5749397909308115,0.00019558934154841607
13530,176,515.2311301231384,2.24551266781415,2.712002095097612,7.614526317659336e-6
16769,67,179.11592507362366,1.8260748027008264,2.2531342003891406,9.460459751434644e-6
10646,157,256.46532106399536,2.1958996524092336,2.4090286486339725,1.1983234174702035e-5
23525,88,277.2174780368805,1.9444826721501687,2.442820608247416,1.0885940602917257e-5
7962,187,90.45430397987366,2.271841606536499,1.9564292362067646,0.00010881034474810568
1138,186,0.6023299694061279,2.2695129442179165,-0.22016552762486624,0.01065800362935534
7945,158,75.91970300674438,2.1986570869544226,1.8803545004889892,0.0001120307991621677
1139,153,0.49407505989074707,2.184691430817599,-0.3062070680397404,0.01124292936629572
9322,287,179.43817901611328,2.4578818967339924,2.253914853267363,9.472307450508463e-5
2120,277,2.408906936645508,2.4424797690644486,0.3818200222141894,0.005798715503493767
9261,198,123.00308299064636,2.296665190261531,2.0899159968787937,9.690699379385825e-5
2121,195,1.6319589614868164,2.290034611362518,0.21270923344730785,0.00577165003672557
12180,281,293.6687729358673,2.44870631990508,2.467857768577099,6.343970049573008e-5
4120,302,8.942862033843994,2.4800069429571505,0.9514765307184754,0.0020066766021980477
4121,250,7.231222867965698,2.3979400086720375,0.8592117467967912,0.002135817037035244
1503,145,1.0050771236419678,2.161368002234975,0.0021993882112524925,0.0016557266709741612
2004,302,2.980426788330078,2.4800069429571505,0.4742784582189208,0.00164575725168149
3047,189,9.93351697921753,2.2764618041732443,0.997103038449567,0.005454300134922388
5047,318,32.50346302986145,2.5024271199844326,1.5119296346600235,0.0034104524769609595
3003,191,5.819643020629883,2.2810333672477277,0.764896345659265,0.00063102410010065
4004,355,16.36961078643799,2.550228353055094,1.214038353491858,0.0005264539952983964
6095,217,47.52258801460266,2.3364597338485296,1.6769000836956918,0.0024885677304371623
10095,360,195.46577405929565,2.5563025007672873,2.2910707236834935,0.0009830742283388593
6003,225,36.633037090301514,2.3521825181113627,1.563872925677416,0.00013295749921017302
8004,440,113.96964287757874,2.6434526764861874,2.056789187420299,0.0001051884580605144
12191,327,390.3161120414734,2.514547752660286,2.591416479096463,0.0012722668311146601
52,46,0.016176939010620117,1.662757831681574,-1.791103651856023,0.004315278678751971
177,76,0.13036298751831055,1.8808135922807914,-0.8848456954004358,0.0011581201296019254
377,120,0.609503984451294,2.0791812460476247,-0.21502345096511644,0.0004137741613404552
7800,34,10.97400689125061,1.5314789170422551,1.0403652285802332,6.846788118923565e-5
2100,35,2.180535078048706,1.5440680443502757,0.3385630775173346,0.0002396737412120303
2100,34,2.105952024459839,1.5314789170422551,0.3234484733310999,0.00022351221420665205
7700,37,78.32624506950378,1.568201724066995,1.893907307128813,1.095217827994668e-5
7700,34,59.58107089996338,1.5314789170422551,1.7751083048838092,1.315850803212874e-5
14850,63,469.5407860279083,1.7993405494535817,2.671673322645842,4.246768458324044e-6
8820,51,101.4589638710022,1.7075701760979363,2.006290422860116,1.2091903496667176e-5
8820,51,93.55604696273804,1.7075701760979363,1.9710718632168627,1.38555554887466e-5
377,46,4.664441108703613,1.662757831681574,0.668799614224656,0.00011366870920734134
255,49,3.316317081451416,1.6901960800285136,0.5206560478556818,0.00014786101206745652
377,38,0.37456297874450684,1.5797835966168101,-0.42647514986926216,0.0003185792690990821
255,43,0.18001818656921387,1.6334684555795864,-0.7446836175207406,0.0004173800516044611
1464,47,0.26841211318969727,1.6720978579357175,-0.5711978887536532,0.000452490755937545
1403,50,0.20351600646972656,1.6989700043360187,-0.6914014279714278,0.0005225928016419718
2551,34,1.821044921875,1.5314789170422551,0.2603206591841553,0.00034673609223756535
2551,42,2.1174368858337402,1.6232492903979006,0.32581047423644577,0.0003672742291413275
915,42,24.465447902679443,1.6232492903979006,1.3885531710414503,2.1673259451829938e-5
509,57,1.2200210094451904,1.7558748556724915,0.08636730953339654,0.0003505128163280301
915,36,2.164144992828369,1.5563025007672873,0.33528635415903235,0.00020745606301232045
509,43,9.608269929885864,1.6334684555795864,0.9826451954162099,5.456715973072459e-5
5508,42,1.6137049198150635,1.6232492903979006,0.20782412306749085,0.0005960011574546246
5305,57,1.1611621379852295,1.7558748556724915,0.06489286634998367,0.000995582754709752
10101,32,43.14002203941345,1.505149978319906,1.6348803626393404,2.0076809400067148e-5
10101,40,51.015844106674194,1.6020599913279623,1.7077050768717303,2.262824462114457e-5
21428,42,26.397466897964478,1.6232492903979006,1.4215622539524884,7.289881288376149e-5
20616,64,11.762698888778687,1.806179973983887,1.0705069797355342,0.00024254748225525862
2655,42,24.919578075408936,1.6232492903979006,1.3965406848140611,3.018506163000741e-5
1031,64,5.272557020187378,1.806179973983887,0.7220212851244366,0.00015132107570296999
2655,37,143.6139099597931,1.568201724066995,2.1571965062448317,4.545325729121598e-6
1031,52,51.02773404121399,1.7160033436347992,1.7078062832989827,1.2692529115184506e-5
83594,59,543.407509803772,1.7708520116421442,2.735125636002744,1.4797454681669154e-5
81208,70,126.53563904762268,1.845098040014257,2.102212862759534,7.332364280792173e-5
6787,59,234.27057600021362,1.7708520116421442,2.369717745348137,6.0549046500773815e-6
2015,70,638.3694400787354,1.845098040014257,2.805072088363279,1.971823713623803e-6
6787,48,1468.1111690998077,1.6812412373755872,3.1667589427044467,7.953280545613913e-7
2015,66,14.430233001708984,1.8195439355418688,1.1592733436048959,7.284927415070165e-5
2042,88,1.365170955657959,1.9444826721501687,0.1351870399848178,0.00099104730758642
14096,134,364.6473948955536,2.1271047983648077,2.561873115234744,1.0430012810291366e-5
2533,108,2.9661638736724854,2.03342375548695,0.47219514111774435,0.008489090647855519
5044,125,18.1117000579834,2.0969100130080562,1.2579592173570446,0.00298858731243956
3045,380,12.123239040374756,2.57978359661681,1.0836186684628322,0.00047876157359185323
4534,302,40.011833906173706,2.4800069429571505,1.6021884573294818,0.0033896712237194704
8060,202,48.41810607910156,2.305351369446624,1.685007797590597,9.117659399539071e-5
1324,292,2.0522639751434326,2.4653828514484184,0.31223322172963563,0.016089528150340524
5235,318,42.904480934143066,2.5024271199844326,1.632502652169487,0.004000116614006712
16078,234,344.58601808547974,2.369215857410143,2.5372976515463828,2.1166096757270985e-5
9,19,0.001895904541015625,1.2787536009528289,-2.7221835332183293,0.008702442366197183
9,18,0.0015528202056884766,1.255272505103306,-2.808878826433504,0.010381111696606785
15,26,0.002583026885986328,1.414973347970818,-2.5878710733564025,0.009090110570426435
6,9,0.0005428791046142578,0.9542425094393249,-3.2652968739924435,0.01442310071146245
6,11,0.0006101131439208984,1.0413926851582251,-3.214589618720401,0.015470900920672135
9,23,0.0017521381378173828,1.3617278360175928,-2.7564316572279393,0.010564235547693564
9,20,0.0012729167938232422,1.3010299956639813,-2.8951999837496776,0.012505923464319165
15,34,0.0031709671020507812,1.5314789170422551,-2.4988082636405005,0.00896571900150376
6,9,0.000431060791015625,0.9542425094393249,-3.3654614784682417,0.01630860460176991
6,11,0.0004928112030029297,1.0413926851582251,-3.307319427980298,0.01771469468795356
336,143,0.1607041358947754,2.155336037465062,-0.7939729460545462,0.0017951747065731802
990,219,1.142221212387085,2.3404441148401185,0.05775022126135282,0.0007459474493731037
2772,269,10.442653894424438,2.429752280002408,1.0188108842251018,0.0004312768617568189
7564,329,185.41617512702942,2.5171958979499744,2.2681476179530016,4.572184165805375e-5
3472,300,15.353818893432617,2.4771212547196626,1.1862164135636042,0.0003885427489672756
9963,294,481.3707959651947,2.4683473304121573,2.682479738751867,1.6965227364126347e-5
12012,237,360.87569093704224,2.374748346010104,2.5573576283951365,2.0950937372279333e-5
1002,108,4.477347135543823,2.03342375548695,0.6510207672015631,0.0002722614448012724
7259,81,39.871745109558105,1.9084850188786497,1.600665244312142,5.29086949719262e-5
2003,105,6.2902491092681885,2.0211892990699383,0.7986678449108184,0.0002506582764229244
18943,82,30.70791006088257,1.9138138523837167,1.4872502599496726,0.00011882469346711148
211,94,0.19072604179382324,1.9731278535996986,-0.7195900041999366,0.0006263119544478932
496,82,0.9078159332275391,1.9138138523837167,-0.04200219915202154,0.00023339202612000665
121,107,0.10160589218139648,2.0293837776852097,-0.9930811063467038,0.0010187696577202315
496,85,0.7687480449676514,1.9294189257142926,-0.11421597568591298,0.0002799096549364944
211,63,0.12211394309997559,1.7993405494535817,-0.9132347450177694,0.0007154383666775352
331,50,0.23604106903076172,1.6989700043360187,-0.6270124271074773,0.0003504390161409577
29,55,0.005861043930053711,1.7403626894942439,-2.23202502345571,0.00826235062864581
166,55,0.0806128978729248,1.7403626894942439,-1.0935954665459733,0.000978367011744525
154,70,0.11565899848937988,1.845098040014257,-0.9368205726447277,0.0006232113449142359
67,109,0.04339790344238281,2.037426497940624,-1.362531250796188,0.002393157082758318
36,90,0.01217508316040039,1.954242509439325,-1.9145280637084279,0.006705005536678024
60,50,0.017647981643676758,1.6989700043360187,-1.7533049566295213,0.0036859172518069194
180,74,0.015770912170410156,1.8692317197309762,-1.8021431868791484,0.012548037669710348
60,39,0.01655292510986328,1.591064607026499,-1.7811252498144396,0.0027999280907991006
105,67,0.029033184051513672,1.8260748027008264,-1.5371053327465758,0.0024309424648282884
105,57,0.06309795379638672,1.7558748556724915,-1.1999847242637427,0.001264224831401236
5670,192,10.604899883270264,2.2833012287035497,1.0255065728668655,0.0004196281010648923
1470,149,17.80152201652527,2.173186268412274,1.250457135742593,0.00010552929116151418
4620,231,192.7495720386505,2.3636119798921444,2.2849934224612105,2.557536158374193e-5
4620,200,162.50120496749878,2.3010299956639813,2.210856585676711,2.705139325507896e-5
327,102,0.018568992614746094,2.0086001717619175,-1.7312116565038465,0.005601003897077705
2502,17,0.14697790145874023,1.2304489213782739,-0.8327479577414817,0.0009070683325644394
3503,230,2.496742010116577,2.361727836017593,0.3973736687545019,0.0013603207645156005
5002,17,0.7149918079376221,1.2304489213782739,-0.14569893412600712,0.00042675034400760543
7003,269,15.454848051071167,2.429752280002408,1.1890647395251261,0.00043808007543178303
10002,17,4.456162929534912,1.2304489213782739,0.6489610614530057,7.9054784479518e-5
14003,336,107.63881492614746,2.526339277389844,2.031968907654816,8.987239414180944e-5
20002,17,52.2349419593811,1.2304489213782739,1.717961116477554,8.860084507414346e-6
28003,375,741.5646531581879,2.574031267727719,2.8701490208880602,2.057633806441024e-5
82,104,0.015906095504760742,2.0170333392987803,-1.7984364142467695,0.014352170834864716
1494,348,9.59289002418518,2.5415792439465807,0.9819494656142146,0.000588476776630148
124,44,0.011095046997070312,1.6434526764861874,-1.954870853817275,0.009583104968196664
174,51,0.02120804786682129,1.7075701760979363,-1.6734993050659432,0.00520439225208818
43,32,0.007235050201416016,1.505149978319906,-2.140558451120988,0.007470438835299547
147,81,0.08825397491455078,1.9084850188786497,-1.0542657250950476,0.0017385732500837469
315,73,0.2013537883758545,1.863322860120456,-0.6960401949353607,0.0008123810399567096
147,81,0.08376717567443848,1.9084850188786497,-1.0769261271466457,0.001845340955516657
315,81,0.2421858310699463,1.9084850188786497,-0.6158512685758578,0.000746298820213802
547,98,0.6117420196533203,1.9912260756924949,-0.21343168743286772,0.00042078685414789427
223,113,0.01760387420654297,2.0530784434834195,-1.7543917434719327,0.00982459872019069
383,80,0.04570889472961426,1.9030899869919435,-1.3399992801027716,0.023258055271050567
443,446,0.20268607139587402,2.649334858712142,-0.6931760950354355,0.003725737021786158
763,362,0.5710499286651611,2.558708570533166,-0.2433259183814686,0.01826681954830681
1603,225,1.3830320835113525,2.3521825181113627,0.14083225496854607,0.0013657094600470236
2803,136,3.8424670696258545,2.1335389083702174,0.5846101542352672,0.005542351466937528
42,36,0.0032138824462890625,1.5563025007672873,-2.492970012408285,0.01285330147893175
21,33,0.0021500587463378906,1.5185139398778875,-2.6675496736370343,0.017511149434464395
74,23,0.0018448829650878906,1.3617278360175928,-2.73403117922236,0.01110585353528043
6,21,0.0004520416259765625,1.3222192947339193,-3.344821571605539,0.036388241822784814
3,17,0.00028705596923828125,1.2304489213782739,-3.5420334176857806,0.04166086506312292
9,15,0.00023102760314941406,1.1760912590556813,-3.636336127556821,0.04441027764705883
36,27,0.002140045166015625,1.4313637641589874,-2.6695770606955,0.014097366017825312
18,29,0.0013909339904785156,1.462397997898956,-2.8566934798218724,0.02041721619746315
60,22,0.0013501644134521484,1.3424226808222062,-2.869613342981057,0.012738448613102596
120,35,0.009865045547485352,1.5440680443502757,-2.005900905244442,0.004536116917514562
60,33,0.006999969482421875,1.5185139398778875,-2.154903853363553,0.004625734452316076
216,35,0.005921125411987305,1.5440680443502757,-2.227595740276344,0.005921002775760016
120,17,0.005287885665893555,1.2304489213782739,-2.2767179436904064,0.004145324121015375
60,19,0.0037660598754882812,1.2787536009528289,-2.42411277954308,0.0050421396971385155
63,13,0.0006940364837646484,1.1139433523068367,-3.1586176991687753,0.016281564823084852
210,67,0.04663705825805664,1.8260748027008264,-1.3312688515291793,0.002061193471254025
79,19,0.0013408660888671875,1.2787536009528289,-2.8726145925958186,0.013871631294452345
2577,173,15.086993932723999,2.2380461031287955,1.1786027156879073,0.0002773578367340455
2577,141,12.044636964797974,2.1492191126553797,1.0807937145410025,0.0002669178829877603
9257,313,75.67417693138123,2.4955443375464483,1.878947706059357,0.0002565124034001926
9257,267,64.27116918563843,2.4265112613645754,1.8080162004277878,0.0002542046800612861
5164,326,36.86811590194702,2.513217600067939,1.566650944107464,0.0002535456117383622
755,201,0.3552091121673584,2.303196057420489,-0.44951590180885764,0.0023326513076883325
353,155,0.24678301811218262,2.1903316981702914,-0.607684728730848,0.0022142447409067667
1407,266,1.5515129566192627,2.424881636631067,0.1907554067102293,0.0019437865388964783
2353,268,6.335154056549072,2.428134794028789,0.8017571804026735,0.0010893463581782656
1005,126,0.7840149402618408,2.100370545117563,-0.10567566128054524,0.0015480457548355626
69,23,0.001600027084350586,1.3617278360175928,-2.7958726657912942,0.037280618924154366
111,26,0.0020270347595214844,1.414973347970818,-2.693138803976482,0.02992005919736533
211,87,0.014163970947265625,1.9395192526186185,-1.8488149727255025,0.017020438752491242
211,126,0.019984960556030273,2.100370545117563,-1.6992967045625105,0.01775780337444376
211,89,0.014456987380981445,1.9493900066449128,-1.8399221980600253,0.01705355296389993
213,76,0.013293981552124023,1.8808135922807914,-1.8763449282259594,0.02000175785993292
213,72,0.012598991394042969,1.8573324964312685,-1.8996642207184928,0.020130341554159405
287,239,0.07168006896972656,2.3783979009481375,-1.1446015854726437,0.015303096324632127
1183,320,0.7275087833404541,2.505149978319906,-0.13816175899736108,0.0034286280208835757
345,354,0.14887499809265137,2.5490032620257876,-0.8271782310732365,0.010306156303324506
489,392,0.35296201705932617,2.593286067020457,-0.4522720273857783,0.030205190600460646
2165,174,2.7140848636627197,2.2405492482826,0.43362342300103063,0.001715133547341607
3177,186,9.295208930969238,2.2695129442179165,0.9682591559742181,0.005119512573994177
1072,54,0.05598711967468262,1.7323937598229686,-1.2519118747369888,0.003605615026687731
132,57,0.1798689365386963,1.7558748556724915,-0.7450438330674037,0.0013066180549159959
1049,61,2.3605589866638184,1.7853298350107671,0.37301485724027855,0.0003588370402034078
132,51,1.0337400436401367,1.7075701760979363,0.014411339718550907,0.0004394480051293642
1049,61,9.629659175872803,1.7853298350107671,0.9836109163397865,9.813254890346103e-5
4672,63,0.2121720314025879,1.7993405494535817,-0.6733118655245588,0.0021545441073362146
242,57,0.35512208938598633,1.7558748556724915,-0.4496223127728029,0.002006825318110226
4314,88,31.2683048248291,1.9444826721501687,1.49510433710547,7.532266341889458e-5
242,61,4.875036001205444,1.7853298350107671,0.6879778272278141,0.00020317819186465083
4314,88,116.53771185874939,1.9444826721501687,2.0664664867516045,2.160295547119914e-5
10232,90,0.9815521240234375,1.954242509439325,-0.00808663281926356,0.0008815955656567227
288,83,1.705725908279419,1.919078092376074,0.23190924600781557,0.0007152315586450895
8966,89,166.34835600852966,1.9493900066449128,2.221018513170264,1.8817288460845955e-5
288,83,28.611886024475098,1.919078092376074,1.4565464863626023,4.1927435296429666e-5
8966,89,644.0009078979492,1.9493900066449128,2.8088864796188053,4.719252663664883e-6
413,113,0.13634014129638672,2.0530784434834195,-0.865376260255347,0.0013809946081153857
595,116,0.18008995056152344,2.0644579892269186,-0.7445105211474107,0.0013044592397716563
919,143,0.7313201427459717,2.155336037465062,-0.1358924646409059,0.0011233315643616258
1342,144,0.9442691802978516,2.1583624920952498,-0.024904184882308843,0.0009553144578068916
1623,173,3.010560989379883,2.2380461031287955,0.4786474297769616,0.0008257191961130283
2385,178,4.331776857376099,2.250420002308894,0.6366660767376213,0.0006932817868691195


==> csvs/comb_vs_basic_iters.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.9683377308707124
7.952567862052385,0.9683377308707124
7.952567862052385,1.0026385224274406


==> csvs/comb_vs_basic_solve_time.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.9313984168865436
0.02613426564585222,0.9313984168865436
0.02613426564585222,0.9340369393139841
0.031020087966690174,0.9340369393139841
0.031020087966690174,0.9366754617414248
0.04250374259007607,0.9366754617414248
0.04250374259007607,0.9393139841688655
0.13234843955362074,0.9393139841688655
0.13234843955362074,0.941952506596306
0.1709687408796271,0.941952506596306
0.1709687408796271,0.9445910290237467
0.18193732108395566,0.9445910290237467
0.18193732108395566,0.9472295514511874
0.2287387763911277,0.9472295514511874
0.2287387763911277,0.9498680738786279
0.24657953118665618,0.9498680738786279
0.24657953118665618,0.9525065963060686
0.266661609627579,0.9525065963060686
0.266661609627579,0.9551451187335093
0.35862673841653153,0.9551451187335093
0.35862673841653153,0.9577836411609498
0.3978024784504811,0.9577836411609498
0.3978024784504811,0.9604221635883905
0.4699805983219186,0.9604221635883905
0.4699805983219186,0.9630606860158312
0.6450731405351069,0.9630606860158312
0.6450731405351069,0.9656992084432717
1.0249463571302309,0.9656992084432717
1.0249463571302309,0.9683377308707124
6.819098921159813,0.9683377308707124
6.819098921159813,1.0026385224274406


==> csvs/comb_vs_curve_iters.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.9234828496042217
0.07400058144377678,0.9234828496042217
0.07400058144377678,0.9261213720316622
0.11547721741993588,0.9261213720316622
0.11547721741993588,0.9313984168865436
0.12553088208385882,0.9313984168865436
0.12553088208385882,0.9340369393139841
0.19264507794239583,0.9340369393139841
0.19264507794239583,0.9366754617414248
0.24100809950379498,0.9366754617414248
0.24100809950379498,0.9393139841688655
0.2630344058337938,0.9393139841688655
0.2630344058337938,0.941952506596306
0.289506617194985,0.941952506596306
0.289506617194985,0.9525065963060686
0.32192809488736235,0.9525065963060686
0.32192809488736235,0.9551451187335093
0.3923174227787603,0.9551451187335093
0.3923174227787603,0.9577836411609498
0.5405683813627028,0.9577836411609498
0.5405683813627028,0.9604221635883905
0.5849625007211562,0.9604221635883905
0.5849625007211562,0.9656992084432717
0.6520766965796931,0.9656992084432717
0.6520766965796931,0.9683377308707124
3.3090068679484665,0.9683377308707124
3.3090068679484665,1.0026385224274406


==> csvs/comb_vs_curve_solve_time.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.7203166226912929
0.0019216472872434043,0.7203166226912929
0.0019216472872434043,0.7229551451187335
0.008887979055081065,0.7229551451187335
0.008887979055081065,0.7255936675461742
0.011783441129055725,0.7255936675461742
0.011783441129055725,0.7282321899736148
0.015343110969070324,0.7282321899736148
0.015343110969070324,0.7308707124010554
0.015354814585861711,0.7308707124010554
0.015354814585861711,0.7335092348284961
0.01544886038565587,0.7335092348284961
0.01544886038565587,0.7361477572559367
0.017895755890889223,0.7361477572559367
0.017895755890889223,0.7387862796833773
0.026715463195601176,0.7387862796833773
0.026715463195601176,0.741424802110818
0.027193625139084195,0.741424802110818
0.027193625139084195,0.7440633245382586
0.04395554510372894,0.7440633245382586
0.04395554510372894,0.7467018469656992
0.06244057477590712,0.7467018469656992
0.06244057477590712,0.7493403693931399
0.06832254308351424,0.7493403693931399
0.06832254308351424,0.7519788918205804
0.07456086801247588,0.7519788918205804
0.07456086801247588,0.7546174142480211
0.0795984893831593,0.7546174142480211
0.0795984893831593,0.7572559366754618
0.08615340501206982,0.7572559366754618
0.08615340501206982,0.7598944591029023
0.0968005870891916,0.7598944591029023
0.0968005870891916,0.762532981530343
0.10943567836929613,0.762532981530343
0.10943567836929613,0.7651715039577837
0.1101945717014539,0.7651715039577837
0.1101945717014539,0.7678100263852242
0.11161357821360446,0.7678100263852242
0.11161357821360446,0.7704485488126649
0.11164219465037209,0.7704485488126649
0.11164219465037209,0.7730870712401056
0.1271317759255525,0.7730870712401056
0.1271317759255525,0.7757255936675461
0.13789653942752256,0.7757255936675461
0.13789653942752256,0.7783641160949868
0.14993255418302923,0.7783641160949868
0.14993255418302923,0.7810026385224275
0.1501148713425908,0.7810026385224275
0.1501148713425908,0.783641160949868
0.1503697733685566,0.783641160949868
0.1503697733685566,0.7862796833773087
0.16364607887509433,0.7862796833773087
0.16364607887509433,0.7889182058047494
0.16403211112801253,0.7889182058047494
0.16403211112801253,0.7915567282321899
0.16560850909158512,0.7915567282321899
0.16560850909158512,0.7941952506596306
0.17127793249102397,0.7941952506596306
0.17127793249102397,0.7968337730870713
0.17211884639107256,0.7968337730870713
0.17211884639107256,0.7994722955145118
0.1748209345460892,0.7994722955145118
0.1748209345460892,0.8021108179419525
0.18448426248246688,0.8021108179419525
0.18448426248246688,0.8047493403693932
0.1945457047527519,0.8047493403693932
0.1945457047527519,0.8073878627968337
0.20099438442407258,0.8073878627968337
0.20099438442407258,0.8100263852242744
0.2207614242139708,0.8100263852242744
0.2207614242139708,0.8126649076517151
0.2219096724475905,0.8126649076517151
0.2219096724475905,0.8153034300791556
0.22510056853151514,0.8153034300791556
0.22510056853151514,0.8179419525065963
0.22735279348764903,0.8179419525065963
0.22735279348764903,0.820580474934037
0.23666251830308663,0.820580474934037
0.23666251830308663,0.8232189973614775
0.27063946205987993,0.8232189973614775
0.27063946205987993,0.8258575197889182
0.28267797510171727,0.8258575197889182
0.28267797510171727,0.8284960422163589
0.30796027671531007,0.8284960422163589
0.30796027671531007,0.8311345646437994
0.309617457797864,0.8311345646437994
0.309617457797864,0.8337730870712401
0.31658178946569043,0.8337730870712401
0.31658178946569043,0.8364116094986808
0.35612959182020465,0.8364116094986808
0.35612959182020465,0.8390501319261213
0.3600189919251407,0.8390501319261213
0.3600189919251407,0.841688654353562
0.388225241310148,0.841688654353562
0.388225241310148,0.8443271767810027
0.4095704573525259,0.8443271767810027
0.4095704573525259,0.8469656992084432
0.4286813099794647,0.8469656992084432
0.4286813099794647,0.8496042216358839
0.447073756671165,0.8496042216358839
0.447073756671165,0.8522427440633246
0.447669343702549,0.8522427440633246
0.447669343702549,0.8548812664907651
0.45778809784161895,0.8548812664907651
0.45778809784161895,0.8575197889182058
0.476669270461731,0.8575197889182058
0.476669270461731,0.8601583113456465
0.5316020352388906,0.8601583113456465
0.5316020352388906,0.862796833773087
0.5398172613212059,0.862796833773087
0.5398172613212059,0.8654353562005277
0.5408892132434171,0.8654353562005277
0.5408892132434171,0.8680738786279684
0.5564278369601294,0.8680738786279684
0.5564278369601294,0.8707124010554089
0.5690974548592784,0.8707124010554089
0.5690974548592784,0.8733509234828496
0.5713027848922062,0.8733509234828496
0.5713027848922062,0.8759894459102903
0.5778909405633711,0.8759894459102903
0.5778909405633711,0.8786279683377308
0.6215265265432252,0.8786279683377308
0.6215265265432252,0.8812664907651715
0.6379003217882866,0.8812664907651715
0.6379003217882866,0.8839050131926122
0.6679281674149354,0.8839050131926122
0.6679281674149354,0.8865435356200527
0.6682071435548025,0.8865435356200527
0.6682071435548025,0.8891820580474934
0.6961958844496177,0.8891820580474934
0.6961958844496177,0.8918205804749341
0.7106804605501651,0.8918205804749341
0.7106804605501651,0.8944591029023746
0.7198497419833207,0.8944591029023746
0.7198497419833207,0.8970976253298153
0.7277166251207047,0.8970976253298153
0.7277166251207047,0.899736147757256
0.7633815605281079,0.899736147757256
0.7633815605281079,0.9023746701846965
0.7675732202805728,0.9023746701846965
0.7675732202805728,0.9050131926121372
0.7876437248348572,0.9050131926121372
0.7876437248348572,0.9076517150395779
0.7905404781148528,0.9076517150395779
0.7905404781148528,0.9102902374670184
0.7915078632088431,0.9102902374670184
0.7915078632088431,0.9129287598944591
0.8050364860659014,0.9129287598944591
0.8050364860659014,0.9155672823218998
0.8584192900292136,0.9155672823218998
0.8584192900292136,0.9182058047493403
0.8845969351239609,0.9182058047493403
0.8845969351239609,0.920844327176781
0.8866182005822574,0.920844327176781
0.8866182005822574,0.9234828496042217
0.8992034009178625,0.9234828496042217
0.8992034009178625,0.9261213720316622
0.9715449313258651,0.9261213720316622
0.9715449313258651,0.9287598944591029
1.0192212945702215,0.9287598944591029
1.0192212945702215,0.9313984168865436
1.023790563334751,0.9313984168865436
1.023790563334751,0.9340369393139841
1.068032681063387,0.9340369393139841
1.068032681063387,0.9366754617414248
1.0733604931237293,0.9366754617414248
1.0733604931237293,0.9393139841688655
1.1350940734535708,0.9393139841688655
1.1350940734535708,0.941952506596306
1.147422022344439,0.941952506596306
1.147422022344439,0.9445910290237467
1.1844245711374275,0.9445910290237467
1.1844245711374275,0.9472295514511874
1.2172346306362272,0.9472295514511874
1.2172346306362272,0.9498680738786279
1.2680114927435575,0.9498680738786279
1.2680114927435575,0.9525065963060686
1.2746194307141052,0.9525065963060686
1.2746194307141052,0.9551451187335093
1.277740904648819,0.9551451187335093
1.277740904648819,0.9577836411609498
1.3144884131334063,0.9577836411609498
1.3144884131334063,0.9604221635883905
1.554027500133417,0.9604221635883905
1.554027500133417,0.9630606860158312
1.6428978119394093,0.9630606860158312
1.6428978119394093,0.9656992084432717
1.6811207403485156,0.9656992084432717
1.6811207403485156,0.9683377308707124
3.362241480697031,0.9683377308707124
3.362241480697031,1.0026385224274406


==> csvs/combconv.csv <==
npq,iters,solve_time,log_iters,log_solve_time,prop_rhs
2250,17,0.4140279293060303,1.2304489213782739,-0.38297036145309005,0.0019401517220019589
10500,24,31.93087410926819,1.380211241711606,1.504210807535237,7.444988796313548e-5
4500,19,1.059279203414917,1.2787536009528289,0.02501044596273365,0.0012622696600570027
955,20,0.11989188194274902,1.3010299956639813,-0.9212102226294909,0.059724252251034574
1627,34,0.420971155166626,1.5314789170422551,-0.3757476608891168,0.0856797682152915
3797,31,3.523231029510498,1.4913616938342726,0.5469411221911364,0.013454685657269008
6482,90,23.121344089508057,1.954242509439325,1.36401307688039,0.017502296079042957
2252,14,0.04288506507873535,1.146128035678238,-1.3676939265373802,0.004729432020859159
5594,36,3.6108510494232178,1.5563025007672873,0.5576095737916066,0.0334610839234977
4502,16,0.21413016319274902,1.2041199826559248,-0.6693221520166934,0.0012940773773686793
11190,46,22.51806402206421,1.662757831681574,1.3525310495595682,0.01342236391653591
167,26,0.011270999908447266,1.414973347970818,-1.9480375537446655,0.14338514888894524
387,24,0.017100811004638672,1.380211241711606,-1.7669832927372402,0.026360445705044193
632,39,0.09096908569335938,1.591064607026499,-1.0411061702482725,0.13553041570142987
1472,44,0.22197198867797852,1.6434526764861874,-0.6537018270364422,0.009082893801185375
2462,52,1.4460561275482178,1.7160033436347992,0.16018515008949546,0.03183920535509419
5742,37,5.008965015411377,1.568201724066995,0.6997479984160366,0.0015613950139273787
209,11,0.0035851001739501953,1.0413926851582251,-2.445498704881539,0.11629019546771295
307,22,0.013974905014038086,1.3424226808222062,-1.8546511352854969,0.1153715891721914
461,14,0.009546041488647461,1.146128035678238,-2.0201766824512855,0.080100741329204
1667,14,0.02548694610595703,1.146128035678238,-1.5936821993988082,0.02395559662039289
1101,21,0.01907205581665039,1.3222192947339193,-1.7196024909232999,0.02066646636257719
177,13,0.0037391185760498047,1.1139433523068367,-2.427230762150524,0.0668208282027673
5245,25,1.105314016342163,1.3979400086720377,0.04348567728886981,0.02782660632657604
209,11,0.0017118453979492188,1.0413926851582251,-2.766535460365286,0.07237861558551531
406,11,0.006124973297119141,1.0413926851582251,-2.21289580034124,0.1359514498441417
5405,28,1.1518099308013916,1.4471580313422192,0.061380818657902556,0.03533947912020454
14326,26,69.82265996932983,1.414973347970818,1.843996389708713,0.0006436931795457549
14326,32,81.44625186920166,1.505149978319906,1.9108711030094412,0.0006748959435024129
5341,16,4.373867988586426,1.2041199826559248,0.6408656710899024,0.002787327379750227
5326,23,6.1136229038238525,1.3617278360175928,0.7862986473702563,0.0028797410761118906
13699,26,46.74127912521362,1.414973347970818,1.6697005931529285,0.0005171887345068354
6496,18,4.477506875991821,1.255272505103306,0.6510362614564154,0.0024113658111598883
14957,80,298.54841899871826,1.9030899869919435,2.4750147756619936,0.000211228279859927
8700,44,140.97672200202942,1.6434526764861874,2.1491474081116886,0.010598989994805595
4656,59,38.52125597000122,1.7708520116421442,1.5857004386796154,0.019739013094280906
2226,20,2.648245096206665,1.3010299956639813,0.4229581767662358,0.02965112787803389
906,23,0.39029717445373535,1.3617278360175928,-0.4086045927710007,0.07407679043658347
21794,12,105.32642698287964,1.0791812460476249,2.0225373517446936,0.00012728365885020614
10033,13,11.569008111953735,1.1139433523068367,1.0632961255921052,0.0008059502517217428
7598,28,58.45645594596863,1.4471580313422192,1.7668324817404382,0.011829693004980912
7598,39,80.52995800971985,1.591064607026499,1.9059574726407729,0.01342510215725569
3481,26,7.53358006477356,1.414973347970818,0.8770014081907854,0.025425282847346665
3481,31,9.28990888595581,1.4913616938342726,0.9680114545188663,0.024736311821895417
1428,37,1.3903110027313232,1.568201724066995,0.1431119597233064,0.05883393847801362
14386,35,85.56861186027527,1.5440680443502757,1.9323144866893924,0.000704903640349951
14428,47,107.62720394134521,1.6720978579357175,2.0319220578393136,0.0007528962755936778
9985,10,8.348973989486694,1.0,0.9216331080485555,0.0006542893781773359
10209,13,10.561367988586426,1.1139433523068367,1.0237201749606644,0.0008770002153139356
8066,15,8.496608972549438,1.1760912590556813,0.9292456317905836,0.0008649995573227774
8067,13,23.90442705154419,1.1139433523068367,1.3784783388565416,0.021244232539227283
5254,39,6.069223880767822,1.591064607026499,0.7831331579862226,0.24272065225144293
2696,26,1.848870038986206,1.414973347970818,0.2669063847477084,0.0057403791376378
20504,43,71.39484000205994,1.6334684555795864,1.853666824666767,0.18105952459067118
40404,42,92.83766412734985,1.6232492903979006,1.9677242047118793,0.13587274539454833
5192,27,6.583263874053955,1.4313637641589874,0.8184412630745804,0.003046711841378577
45754,46,334.6302680969238,1.662757831681574,2.5245652213632064,0.12663291017573533
63004,40,196.16857981681824,1.6020599913279623,2.292629447972972,0.11248812453353012
7516,26,13.937105894088745,1.414973347970818,1.144172599822372,0.0019264914971613997
88,14,0.11031293869018555,1.146128035678238,-0.9573735458354442,0.11700144292455794
3848,18,0.09690594673156738,1.255272505103306,-1.013649571210736,0.09421825293437619
408,14,3.1291990280151367,1.146128035678238,0.4954331866744193,0.09752152684054961
15253,20,0.6144101619720459,1.3010299956639813,-0.2115416099493829,0.04146830501341742
408,16,15.416225910186768,1.2041199826559248,1.1879780658682482,0.07435675681442531
60403,23,3.2991549968719482,1.3617278360175928,0.5184027195177403,0.030824366571567632
174,18,0.014774084091186523,1.255272505103306,-1.8304994333890574,0.14424982197518038
625,10,0.020658016204833984,1.0,-1.6849113862365344,0.022175023751448423
174,12,0.007566928863525391,1.0791812460476249,-2.1210803488028307,0.15966398281126729
625,18,0.035066843032836914,1.255272505103306,-1.4551033306435224,0.023056366928807942
81,16,0.00427699089050293,1.2041199826559248,-2.3688616747393367,0.21911363011806675
202,20,0.007626771926879883,1.3010299956639813,-2.1176592406807164,0.05669397277714213
81,14,0.0035409927368164062,1.146128035678238,-2.450874964053465,0.2339437162316187
202,21,0.007630109786987305,1.3222192947339193,-2.117469213088403,0.05837570001412367
4,6,0.0004839897155761719,0.7781512503836436,-3.3151638666943732,0.2228766366896551
58,11,0.00121307373046875,1.0413926851582251,-2.9161128019672287,0.09006872150943393
70,10,0.0017838478088378906,1.0,-2.7486422007454,0.08814204845335473
61,10,0.0039250850677490234,1.0,-2.406150926420986,0.11266278115434611
19,13,0.004190921783447266,1.1139433523068367,-2.377690444471389,0.15182387858277394
1023,11,0.03271985054016113,1.0413926851582251,-1.4851886887944656,0.02032876034025809
371,13,0.014247894287109375,1.1139433523068367,-1.846249315800244,0.0350369668626506
10123,16,34.721967935562134,1.2041199826559248,1.5406043316926759,0.0002796899938973111
7819,14,6.967921018600464,1.146128035678238,0.843103219298632,0.0012478535529879492
2889,12,0.527911901473999,1.0791812460476249,-0.2774385469662311,0.007682456085335577
2756,23,1.6986188888549805,1.3617278360175928,0.23009594918467993,0.005575314781989645
7618,17,7.597411870956421,1.2304489213782739,0.8806656710186067,0.0010660643568584619
10124,37,201.4468810558319,1.568201724066995,2.3041605477197926,0.007368077431730634
9046,27,24.02048897743225,1.4313637641589874,1.3805818439511135,0.0013199754188929658
19702,16,103.77608585357666,1.2041199826559248,2.0160972862832653,0.00017818118546203307
5722,27,38.52683115005493,1.4313637641589874,1.5857632895569744,0.021493616092503876
4322,28,4.7784810066223145,1.4471580313422192,0.6792898641261889,0.003596176687986201
944,19,0.49583005905151367,1.2787536009528289,-0.3046671482327996,0.06100477864908433
396,15,0.05594491958618164,1.1760912590556813,-1.2522393460590728,0.02667745366406136
5093,22,5.5750510692596436,1.3424226808222062,0.7462488500154582,0.0018723686779404188
5245,15,3.9141578674316406,1.1760912590556813,0.592638337819632,0.0025040737578710284
5295,16,4.267661094665527,1.2041199826559248,0.6301899237419725,0.002666276854603844
5243,16,4.645514011383057,1.2041199826559248,0.6670337742945407,0.0022262817364576033
5094,25,6.15884804725647,1.3979400086720377,0.7894994891930133,0.001937979620282548
3833,16,1.4460139274597168,1.2041199826559248,0.16017247593899114,0.0036207099396322055
3985,16,1.7111499309539795,1.2041199826559248,0.23328806409004477,0.004508631803934831
4035,17,1.713953971862793,1.2304489213782739,0.23399915478997346,0.005235928821499535
3983,21,2.212899923324585,1.3222192947339193,0.3449617737416865,0.004604125515397546
3834,35,2.937474012374878,1.5440680443502757,0.4679740331241799,0.003815122092242631
2361,14,0.22860383987426758,1.146128035678238,-0.6409164790054797,0.00988560385181168
2513,15,0.2878909111022949,1.1760912590556813,-0.5407720458562978,0.01612307933664044
2563,14,0.28102993965148926,1.146128035678238,-0.5512474098714788,0.017470917888993614
473,25,0.06783008575439453,1.3979400086720377,-1.1685776338764964,0.17412743723731453
745,23,0.13696599006652832,1.3617278360175928,-0.8633872588296504,0.12777935596639034
3005,18,0.7700109481811523,1.255272505103306,-0.11350309989133728,0.0056854659149210745
3005,27,1.4380688667297363,1.4313637641589874,0.15777968418634017,0.02729258584761239
12005,20,34.74468517303467,1.3010299956639813,1.5408883808238378,0.00030213216633625124
6005,32,6.465383052825928,1.505149978319906,0.8105942605080454,0.014547778875822223
24005,25,283.2602541446686,1.3979400086720377,2.452185640469554,7.538257375528058e-5
12005,46,55.66185688972473,1.662757831681574,1.7455576903830288,0.005629326247968609
30005,24,533.2286598682404,1.380211241711606,2.726913483742812,4.818532635951878e-5
420,17,0.019990921020507812,1.2304489213782739,-1.6991671966317645,0.09719882330617308
1838,18,0.23700499534606934,1.255272505103306,-0.6252425002836927,0.019120807953363496
419,18,0.021125078201293945,1.255272505103306,-1.6752016746941245,0.09701284797489979
1840,19,0.24997401237487793,1.2787536009528289,-0.6021051388033075,0.019044283662818188
1862,18,0.24488115310668945,1.255272505103306,-0.6110446383817557,0.019953287290636015
3364,16,0.4444859027862549,1.2041199826559248,-0.3521420084603054,0.009458365211689692
16940,29,10.767426013946533,1.462397997898956,1.0321118962837066,0.0062858717498809735
3507,16,0.4656410217285156,1.2041199826559248,-0.3319487664905562,0.010917631314201455
1460,20,0.1209559440612793,1.3010299956639813,-0.9173727845192755,0.0529854572236077
6798,21,3.628570079803467,1.3222192947339193,0.5597355151750456,0.003742002690143834
1459,22,0.13565802574157715,1.3424226808222062,-0.8675545075995967,0.051065707038937355
6800,22,3.9480550289154053,1.3424226808222062,0.5963831973379617,0.00344711304688646
6850,24,4.162548065185547,1.380211241711606,0.6193592613670694,0.0038042124083663017
13099,20,16.143017053604126,1.3010299956639813,1.2079847055583421,0.0006940805403843918
5415,25,0.6461341381072998,1.3979400086720377,-0.1896773126667575,0.02670886892085889
5414,22,0.5643141269683838,1.3424226808222062,-0.24847907752081508,0.02710371806952285
35,31,0.01938605308532715,1.4913616938342726,-1.7125106023573482,0.1774969347734009
33,8,0.00444793701171875,0.9030899869919435,-2.3518413715286663,0.2052328973173242
42,36,0.02725386619567871,1.5563025007672873,-1.5645718806039075,0.18125468748295423
81831,28,64.19505000114441,1.4471580313422192,1.8075015414634201,0.0037242434423797152
12932,19,19.784039974212646,1.2787536009528289,1.2963149808584185,0.0009830478519731157
4388,17,1.033411979675293,1.2304489213782739,0.01427349173327249,0.007724104381398859
20924,30,74.24117994308472,1.4771212547196624,1.8706448656717216,0.1263062240684854
1611,28,0.7694358825683594,1.4471580313422192,-0.11382756427555181,0.010360980272182364
39770,19,406.0715129375458,1.2787536009528289,2.608602523575295,0.00011977655277552196
11946,35,31.58674907684326,1.5440680443502757,1.4995049304116346,0.16076356517875276
2725,23,1.5804970264434814,1.3617278360175928,0.19879368309214238,0.005821716109586769
14791,21,29.66242814064026,1.3222192947339193,1.4722066991171372,0.0008492168571152003
1611,28,0.836162805557251,1.4471580313422192,-0.077709154772338,0.00915134104165325
189,30,0.044332027435302734,1.4771212547196624,-1.3532824066697597,0.22944653309268478
1203,18,0.31485819816589355,1.255272505103306,-0.5018849942092855,0.011886693825352053
6530,21,4.786456108093262,1.3222192947339193,0.6800140807775953,0.00270561657885105
8485,18,8.540118932723999,1.255272505103306,0.9314639188700458,0.0016142276364765852
32371,19,377.449814081192,1.2787536009528289,2.5768592157890176,0.0001380766158989001
101,12,0.0053408145904541016,1.0791812460476249,-2.272392498559668,0.2593508867496987
121,11,0.0031890869140625,1.0413926851582251,-2.496333644512645,0.08204574132057418
101,11,0.004940032958984375,1.0413926851582251,-2.306270153534391,0.25162038600154435
121,11,0.003526926040649414,1.0413926851582251,-2.4526036473567863,0.07356292618833234
380,12,0.022285938262939453,1.0791812460476249,-1.651969076909224,0.11126675353505787
457,13,0.01588296890258789,1.1139433523068367,-1.7990683144091684,0.04694569413143595
1478,63,1.7255020141601562,1.7993405494535817,0.236915470575133,0.02819476106127826
1478,11,0.15020203590393066,1.0413926851582251,-0.8233241806750564,0.04538772033929266
1777,15,0.14960718154907227,1.1760912590556813,-0.8250475586622364,0.018958240979024633
12003,26,10.987308979034424,1.414973347970818,1.0408913376770572,0.004386929510399178
19564,43,14.401071071624756,1.6334684555795864,1.158394793706215,0.007055525418536563
19786,43,16.286226987838745,1.6334684555795864,1.211820483439678,0.006789231728291983
18753,30,46.467379093170166,1.4771212547196624,1.667148177590263,0.001796168594588704
34786,52,69.8302309513092,1.7160033436347992,1.8440434783966417,0.0031014114238145673
35580,47,79.32182693481445,1.6720978579357175,1.8993927082888318,0.005482533506917105
27003,34,149.74353289604187,1.5314789170422551,2.175348075213527,0.0008928009004089272
884,11,0.06578493118286133,1.0413926851582251,-1.1818735752857417,0.05817286620491299
1093,11,0.08868002891540527,1.0413926851582251,-1.052174173949533,0.01516996573471237
3444,12,1.0828518867492676,1.0791812460476249,0.03456905757962969,0.010235651002348401
4263,12,1.285857915878296,1.0791812460476249,0.10919298277242086,0.0029500716627847362
13530,16,63.5359001159668,1.2041199826559248,1.8030191869711527,0.0007626855984026949
16769,13,66.55782508850098,1.1139433523068367,1.8231991220642922,0.0001561503848147162
10646,13,30.327118158340454,1.1139433523068367,1.4818311433342755,0.0010393315591488703
23525,13,85.41463208198547,1.1139433523068367,1.9315322745313825,0.00021622893583703978
7962,21,14.673187017440796,1.3222192947339193,1.1665244528864744,0.0010235680893420193
1138,22,0.10463118553161621,1.3424226808222062,-0.9803388538460709,0.13326276414775723
7945,20,14.168335199356079,1.3010299956639813,1.1513188229920575,0.0009494248837796661
1139,20,0.09421801567077637,1.3010299956639813,-1.025866046694124,0.11982700887535017
9322,30,26.989450931549072,1.4771212547196624,1.4311940494389184,0.0007919968455161582
2120,29,0.3267087936401367,1.462397997898956,-0.48583917596842374,0.07274175492863252
9261,24,22.21325993537903,1.380211241711606,1.3466122986680003,0.000762118079437634
2121,27,0.3046541213989258,1.4313637641589874,-0.5161929423098907,0.07094122311806744
12180,28,45.86377716064453,1.4471580313422192,1.6614698186554742,0.00047438460909559856
4120,35,1.384814977645874,1.5440680443502757,0.14139175206099616,0.03173683684062437
4121,30,1.1390011310577393,1.4771212547196624,0.05652415534502747,0.038017554872651724
1503,34,0.27697300910949707,1.5314789170422551,-0.5575625506681868,0.006966830472774164
2004,42,0.5325620174407959,1.6232492903979006,-0.27362981086758875,0.07942984406450385
3047,31,1.8165199756622314,1.4913616938342726,0.25924017801606325,0.028699225826566796
3003,40,1.4038469791412354,1.6020599913279623,0.14731977179924186,0.0027351535153417182
4004,54,3.101405143737793,1.7323937598229686,0.4915585028373626,0.052533062095731935
6095,36,10.250592947006226,1.5563025007672873,1.0107489879444331,0.01186089610899132
10095,31,27.11384892463684,1.4913616938342726,1.433191171880835,0.0038841347568440267
6003,48,10.172207117080688,1.6812412373755872,1.0074151942965839,0.0006445704383063822
8004,76,27.319803953170776,1.8808135922807914,1.4364775785248092,0.011299241734279456
12191,46,77.49567198753357,1.662757831681574,1.8892774485138193,0.004001760640902474
52,11,0.006649017333984375,1.0413926851582251,-2.1772425348416684,0.09418579747102694
177,16,0.06867098808288574,1.2041199826559248,-1.1632267036490784,0.029886827862776758
377,20,0.17135882377624512,1.3010299956639813,-0.7660935275418613,0.033635507486478256
2100,6,0.46682310104370117,0.7781512503836436,-0.330847660750992,0.021609024869263395
7700,7,33.658982038497925,0.8450980400142568,1.5271009773038484,0.0014472294778340197
14850,8,121.77027702331543,0.9030899869919435,2.0855412940435207,0.003945496386675781
8820,6,21.477951049804688,0.7781512503836436,1.3319928482469339,0.012438497060567115
8820,7,23.483587980270386,0.8450980400142568,1.3707644520724829,0.004631534844308219
377,11,1.5346908569335938,1.0413926851582251,0.18602090577456748,0.012940817305500733
255,12,1.082280158996582,1.0791812460476249,0.034339696775145465,0.018000841868950426
377,12,0.2307121753692627,1.0791812460476249,-0.6369294858596619,0.006564187596844815
255,11,0.07988905906677246,1.0413926851582251,-1.0975126939310826,0.01588981037990444
1464,12,0.08827495574951172,1.0791812460476249,-1.0541624914680394,0.025806470030573764
1403,13,0.06957006454467773,1.1139433523068367,-1.1575775937189008,0.035708361293881365
2551,10,0.6949050426483154,1.0,-0.15807453680753777,0.003702631067684105
2551,11,0.6675169467926025,1.0413926851582251,-0.1755377040381638,0.004258079159873546
915,12,11.344802856445312,1.0791812460476249,1.054796953363145,0.004474474932912615
509,12,0.4145209789276123,1.0791812460476249,-0.3824534848918995,0.00792068234638942
915,12,1.504242181777954,1.0791812460476249,0.17731776294613213,0.0024826035629356208
509,12,5.3767008781433105,1.0791812460476249,0.7305158760558312,0.007406125410820859
5508,12,0.6138088703155518,1.0791812460476249,-0.21196683975355884,0.009796792276573988
5305,12,0.3020761013031006,1.0791812460476249,-0.5198836324981413,0.019315169173696262
10101,10,23.10892105102539,1.0,1.363779668866183,0.00023688665463492505
10101,12,25.709118127822876,1.0791812460476249,1.410087179762702,0.00025734966742557355
21428,11,12.265397071838379,1.0413926851582251,1.0886816123318028,0.0015106531726186373
20616,13,3.555555820465088,1.1139433523068367,0.5509075012380403,0.006104356420190004
2655,11,10.5050630569458,1.0413926851582251,1.0213986636150238,0.0010702832471401519
1031,13,1.6498689651489258,1.1139433523068367,0.21744945332145602,0.006737952670681666
2655,11,90.399160861969,1.0413926851582251,1.9561643991179756,0.0018857435442381047
1031,12,31.381563901901245,1.0791812460476249,1.4966745828787646,0.004728100723846039
83594,14,253.87794518470764,1.146128035678238,2.404624974601135,0.0004225558857503385
81208,12,38.09587001800537,1.0791812460476249,1.5808778962632586,0.0023918231807525158
6787,12,64.64415502548218,1.0791812460476249,1.8105292630921062,0.0007491062259366088
2015,12,163.8947651386261,1.0791812460476249,2.214565082260459,0.001817864955894086
6787,10,466.89973306655884,1.0,2.669223625638337,0.0006841244605176621
2015,15,8.396517038345337,1.1760912590556813,0.9240991735962404,0.005894134529113372
2042,20,0.38915085792541504,1.3010299956639813,-0.40988200776470796,0.0036759446134233386
14096,26,107.41892290115356,1.414973347970818,2.031080793352917,3.7196630650232395e-5
2533,15,0.6176469326019287,1.1760912590556813,-0.2092597110602363,0.034332308444680174
5044,17,3.265557050704956,1.2304489213782739,0.5139572754769376,0.015253810981267877
3045,84,3.089134931564331,1.9242792860618816,0.48983687843871115,0.010023571545422846
4534,23,3.7654058933258057,1.3617278360175928,0.575811797994983,0.020248825268783008
8060,26,9.190102815628052,1.414973347970818,0.9633203701467357,0.0018049499916140375
1324,23,0.19356203079223633,1.3617278360175928,-0.713179830057754,0.09526691740382189
5235,27,4.611223936080933,1.4313637641589874,0.6638162134887026,0.02024545788581747
16078,27,68.74938297271729,1.4313637641589874,1.8372688047168952,0.00037550798107155193
9,12,0.0020780563354492188,1.0791812460476249,-2.6823426830333683,0.10696918856723266
9,12,0.0019910335540771484,1.0791812460476249,-2.7009214209229877,0.10914482056568076
15,13,0.0022449493408203125,1.1139433523068367,-2.648793454772208,0.12481885221410366
6,2,0.0002589225769042969,0.3010299956639812,-3.5868300793547583,0.13138676590791898
6,2,0.0002989768981933594,0.3010299956639812,-3.5243623681128886,0.11161397486443382
9,11,0.002107858657836914,1.0413926851582251,-2.676158514037999,0.31733104945775376
9,10,0.0017631053924560547,1.0,-2.753721726274675,0.3413584931310345
15,13,0.0037620067596435547,1.1139433523068367,-2.424580428436555,0.34839411083997707
6,2,0.00028014183044433594,0.3010299956639812,-3.5526220379998312,0.2892713304238298
6,2,0.0003108978271484375,0.3010299956639812,-3.507382313211685,0.25910763268711656
336,15,0.03718209266662598,1.1760912590556813,-1.4296661711000977,0.2287794309015665
990,18,0.20608091354370117,1.255272505103306,-0.6859622291159486,0.23317242326669943
2772,21,1.4220669269561768,1.3222192947339193,0.15292003614324004,0.18370490871281653
7564,40,41.631197929382324,1.6020599913279623,1.6194189078033105,0.18213309114625562
3472,26,2.4578468799591064,1.414973347970818,0.39055482352188203,0.20744071575707057
9963,36,107.31843495368958,1.5563025007672873,2.030674330642349,0.16591372361778792
12012,26,63.12793779373169,1.414973347970818,1.8002216024204774,0.04169407409759158
1002,18,1.3415348529815674,1.255272505103306,0.12760196009476274,0.09680554904061402
7259,15,10.389744997024536,1.1760912590556813,1.0166048884865166,0.0011095757406270799
2003,18,1.5494999885559082,1.255272505103306,0.19019157736774717,0.07825083116844768
18943,18,10.407290935516357,1.255272505103306,1.0173376954210716,0.003335778466759807
211,18,0.07515096664428711,1.255272505103306,-1.1240654288418115,0.09459275532206872
496,16,0.35549306869506836,1.2041199826559248,-0.44916886260462363,0.11669627526713995
121,22,0.04191994667053223,1.3424226808222062,-1.3775792785221426,0.16058009455274277
496,19,0.4205360412597656,1.2787536009528289,-0.3761967778696771,0.08849489543991795
211,13,0.040413856506347656,1.1139433523068367,-1.3934697048775289,0.16737662734407815
331,14,0.12755894660949707,1.146128035678238,-0.8942890758477964,0.12409359296811151
29,11,0.0027191638946533203,1.0413926851582251,-2.5655646149949187,0.2200025534232354
166,15,0.044464111328125,1.1760912590556813,-1.3519903831897278,0.15712649575840767
154,14,0.0463559627532959,1.146128035678238,-1.333894394760108,0.152040591574142
67,21,0.019926071166992188,1.3222192947339193,-1.7005783229100313,0.17568069343237291
36,24,0.00869607925415039,1.380211241711606,-2.0606765108395018,0.2031287834867577
60,12,0.012961149215698242,1.0791812460476249,-1.887356489521826,0.4385936698510385
180,12,0.007088184356689453,1.0791812460476249,-2.1494649954026483,0.2777738135636731
60,11,0.00820779800415039,1.0413926851582251,-2.0857733401906313,0.09686215469703131
105,13,0.01047205924987793,1.1139433523068367,-1.9799679092550238,0.1741506571423628
105,12,0.013176918029785156,1.0791812460476249,-1.8801861556885497,0.12632567010262716
1470,18,2.3309788703918457,1.255272505103306,0.3675383367922125,0.24135252581908945
5670,16,1.7866861820220947,1.2041199826559248,0.25204827864748497,0.058096124011282245
1470,14,2.2081329822540283,1.146128035678238,0.34402522472745706,0.05560922733677717
4620,22,26.365413904190063,1.3424226808222062,1.4210345936039441,0.03911347611486245
4620,18,18.845412015914917,1.255272505103306,1.2752056368390732,0.014438753727974134
327,15,0.0050470829010009766,1.1760912590556813,-2.2969595616916005,0.022592654457366898
2502,7,0.09992313385009766,0.8450980400142568,-1.0003339538126457,0.002795959146148487
3503,30,0.5156822204589844,1.4771212547196624,-0.28761784181349676,0.09802625530701345
5002,7,0.5285608768463135,0.8450980400142568,-0.27690498573432387,0.0012247047187115606
7003,36,3.22491192817688,1.5563025007672873,0.5085178586211855,0.04252039189098715
10002,7,3.7775728702545166,0.8450980400142568,0.5772128507328866,0.00025440912273791514
14003,43,23.68367099761963,1.6334684555795864,1.3744490194378818,0.013358957065051257
20002,7,46.50193381309509,0.8450980400142568,1.6674710136833573,2.9372993507968016e-5
28003,51,181.39138293266296,1.7075701760979363,2.258616651887891,0.0044844207968907064
82,20,0.0075838565826416016,1.3010299956639813,-2.120109888480683,0.25334959582407496
1494,39,1.1223649978637695,1.591064607026499,0.05013411430001615,0.0065465744334374226
124,10,0.006393909454345703,1.0,-2.1942335181669983,0.22306368430516813
2742,83,6.94553017616272,1.919078092376074,0.8417054025277304,0.004086883546690243
174,11,0.010247945785522461,1.0413926851582251,-1.9893631807956411,0.22283177992862288
4656,93,23.358227968215942,1.968482948553935,1.368439892686235,0.0019163447270447575
43,11,0.003938913345336914,1.0413926851582251,-2.4046235734066412,0.14832390275649177
147,14,0.023793935775756836,1.146128035678238,-1.6235337149901325,0.057991162664475585
315,14,0.08057093620300293,1.146128035678238,-1.0938215899933361,0.032986237038424085
147,13,0.023631811141967773,1.1139433523068367,-1.6265029927637185,0.05380844457333105
315,14,0.07046699523925781,1.146128035678238,-1.1520142467208583,0.037928720969657596
547,18,0.21798205375671387,1.255272505103306,-0.6615792599516129,0.030858944046410132
223,19,0.0058879852294921875,1.2787536009528289,-2.2300332881335474,0.1480100520012958
383,12,0.011288881301879883,1.0791812460476249,-1.9473490933711024,0.10735200128273036
443,73,0.05056190490722656,1.863322860120456,-1.2961765724805596,0.10587138696261654
763,23,0.05378293991088867,1.3617278360175928,-1.269355461834186,0.08596564277929977
1603,35,0.2968728542327881,1.5440680443502757,-0.5274295120566663,0.032877330684962354
2803,16,0.6020081043243408,1.2041199826559248,-0.2203976621646845,0.023928789158358103
42,16,0.0037660598754882812,1.2041199826559248,-2.42411277954308,0.16963670815700177
21,13,0.002196788787841797,1.1139433523068367,-2.6582116966909255,0.22420817273192964
74,6,0.0009369850158691406,0.7781512503836436,-3.0282673542321596,0.07900553236844784
6,12,0.0007069110870361328,1.0791812460476249,-3.150635206907305,0.2269111390974705
3,11,0.0005841255187988281,1.0413926851582251,-3.2334938202430537,0.24036957037714293
9,4,0.0002028942108154297,0.6020599913279624,-3.692730344522998,0.13434587359811986
18,12,0.0015659332275390625,1.0791812460476249,-2.805226760496202,0.23626103175639468
60,8,0.0017788410186767578,0.9030899869919435,-2.7498628646179877,0.06032298495107895
60,12,0.004530191421508789,1.0791812460476249,-2.3438834466519416,0.13711561879058992
216,13,0.0034928321838378906,1.1139433523068367,-2.456822279917458,0.05935326665829351
120,4,0.002295970916748047,0.6020599913279624,-2.6390336174830518,0.07819045036261683
60,4,0.0015339851379394531,0.6020599913279624,-2.814178848041635,0.11408519917935965
63,2,0.0003108978271484375,0.3010299956639812,-3.507382313211685,0.08661688068711658
105,18,0.014662027359008789,1.255272505103306,-1.8338059744455741,0.12668541358700428
79,4,0.0005800724029541016,0.6020599913279624,-3.2365177956767677,0.09324353257377724
2577,18,2.761251211166382,1.255272505103306,0.4411059193739272,0.02010520222698233
2577,18,2.4663660526275635,1.255272505103306,0.3920575340757389,0.022674807310301928
9257,29,10.598592042922974,1.462397997898956,1.0252481757739804,0.002829625753925054
9257,31,10.299057960510254,1.4913616938342726,1.0127975022525046,0.0027529495521545055
5164,51,9.21472716331482,1.7075701760979363,0.9644824808224817,0.07947052029010586
755,29,0.11004400253295898,1.462397997898956,-0.9584336217868532,0.19890351583171784
353,17,0.04075503349304199,1.2304489213782739,-1.389818745617157,0.16115084290438111
1407,39,0.29056501388549805,1.591064607026499,-0.5367566790647857,0.08058298102340335
2353,41,1.0873908996582031,1.6127838567197355,0.03638569408341883,0.008493160098087028
1005,16,0.1033627986907959,1.2041199826559248,-0.9856357400657676,0.025818882942433716
69,11,0.0018150806427001953,1.0413926851582251,-2.7411040748142748,0.13868419621594638
111,11,0.001950979232788086,1.0413926851582251,-2.7097473534314895,0.13994152034608331
211,20,0.006395816802978516,1.3010299956639813,-2.1941039843559107,0.10616235907254154
211,19,0.005951881408691406,1.2787536009528289,-2.225345730698741,0.10886876863066819
211,20,0.006593942642211914,1.3010299956639813,-2.1808548349118833,0.10319607508319772
213,17,0.005510807037353516,1.2304489213782739,-2.2587847956665548,0.11417511005831961
213,16,0.00530695915222168,1.2041199826559248,-2.275154255131684,0.1120813224558156
287,27,0.015280961990356445,1.4313637641589874,-1.8158493045330653,0.0737534064093115
1183,50,0.1678462028503418,1.6989700043360187,-0.7750884792583684,0.026164106934940163
345,33,0.0239717960357666,1.5185139398778875,-1.620299426158179,0.06444702756918794
489,29,0.04180002212524414,1.462397997898956,-1.3788234883477184,0.12282816465064275
2165,24,0.47607898712158203,1.380211241711606,-0.3223209867223741,0.010708418430360276
3177,18,1.2435591220855713,1.255272505103306,0.09466643760366346,0.022367948178732385
1072,12,0.020788908004760742,1.0791812460476249,-1.6821683225955169,0.10019352625558804
132,14,0.10632205009460449,1.146128035678238,-0.9733766579476582,0.0729619678429589
1049,14,0.62357497215271,1.146128035678238,-0.20511132400612356,0.005032345973038042
132,13,0.38068699836730957,1.1139433523068367,-0.4194319554255997,0.22714426384629965
1049,14,2.664370059967041,1.146128035678238,0.42559454476257275,0.019722440133053444
4672,15,0.08675312995910645,1.1760912590556813,-1.061714847379201,0.11371096356581074
242,18,0.28163695335388184,1.255272505103306,-0.5503103623681059,0.3574195424331117
4314,16,6.2195398807525635,1.2041199826559248,0.7937582569349393,0.002069671108603366
242,16,1.9146111011505127,1.2041199826559248,0.2820805726772447,0.03502621287409329
4314,16,25.942083835601807,1.2041199826559248,1.4140048584849323,0.009173374911132284
10232,14,0.2328939437866211,1.146128035678238,-0.6328418047854104,0.0914584022825226
288,17,0.5800271034240723,1.2304489213782739,-0.23655171231206742,0.23009654413066702
8966,14,32.00641918182373,1.146128035678238,1.5052370888094275,0.00106128779377139
288,18,8.619794130325317,1.255272505103306,0.9354968935356895,0.03544681211411584
8966,14,107.37593197822571,1.146128035678238,2.0309069463503033,0.004232388558845358
413,24,0.05595588684082031,1.380211241711606,-1.2521542167675415,0.03129477699069434
595,23,0.045500993728637695,1.3617278360175928,-1.341979118372533,0.02157799027105766
919,29,0.2451629638671875,1.462397997898956,-0.6105451369390175,0.017392211012385632
1342,28,0.21608781814575195,1.4471580313422192,-0.6653697155841423,0.011845369266829817
1623,31,0.8575971126556396,1.4913616938342726,-0.06671668982461905,0.010143858778933576
2385,30,0.8411397933959961,1.4771212547196624,-0.07513182054545509,0.007542105426241978


==> csvs/curve_vs_comb_iters.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.08443271767810026
0.09953567355091437,0.08443271767810026
0.09953567355091437,0.08970976253298153
0.13750352374993502,0.08970976253298153
0.13750352374993502,0.10026385224274406
0.14684138832927118,0.10026385224274406
0.14684138832927118,0.10290237467018469
0.19264507794239583,0.10290237467018469
0.19264507794239583,0.11609498680738786
0.20645087746742624,0.11609498680738786
0.20645087746742624,0.12137203166226913
0.22239242133644802,0.12137203166226913
0.22239242133644802,0.1266490765171504
0.24100809950379498,0.1266490765171504
0.24100809950379498,0.12928759894459102
0.2479275134435855,0.12928759894459102
0.2479275134435855,0.13192612137203166
0.2801079191927352,0.13192612137203166
0.2801079191927352,0.13984168865435356
0.289506617194985,0.13984168865435356
0.289506617194985,0.1424802110817942
0.2954558835261713,0.1424802110817942
0.2954558835261713,0.14511873350923482
0.32192809488736235,0.14511873350923482
0.32192809488736235,0.16358839050131926
0.3410369178350669,0.16358839050131926
0.3410369178350669,0.16886543535620052
0.3479233034203068,0.16886543535620052
0.3479233034203068,0.17678100263852242
0.3536369546147004,0.17678100263852242
0.3536369546147004,0.17941952506596306
0.36257007938470837,0.17941952506596306
0.36257007938470837,0.1820580474934037
0.37345839552744436,0.1820580474934037
0.37345839552744436,0.18469656992084432
0.3785116232537299,0.18469656992084432
0.3785116232537299,0.18733509234828497
0.38702312310924725,0.18733509234828497
0.38702312310924725,0.18997361477572558
0.40335569423120843,0.18997361477572558
0.40335569423120843,0.19261213720316622
0.41503749927884376,0.19261213720316622
0.41503749927884376,0.19788918205804748
0.43295940727610627,0.19788918205804748
0.43295940727610627,0.20052770448548812
0.44745897697122117,0.20052770448548812
0.44745897697122117,0.21635883905013192
0.45943161863729726,0.21635883905013192
0.45943161863729726,0.21899736147757257
0.4694852833012202,0.21899736147757257
0.4694852833012202,0.22427440633245382
0.47393118833241227,0.22427440633245382
0.47393118833241227,0.22691292875989447
0.4764380439429871,0.22691292875989447
0.4764380439429871,0.22955145118733508
0.48542682717024166,0.22955145118733508
0.48542682717024166,0.23482849604221637
0.49476469174957804,0.23482849604221637
0.49476469174957804,0.23746701846965698
0.5025003405291834,0.23746701846965698
0.5025003405291834,0.24802110817941952
0.506959988719883,0.24802110817941952
0.506959988719883,0.2532981530343008
0.5109619192773793,0.2532981530343008
0.5109619192773793,0.2559366754617414
0.5305147166987798,0.2559366754617414
0.5305147166987798,0.25857519788918204
0.5360529002402097,0.25857519788918204
0.5360529002402097,0.2638522427440633
0.5405683813627028,0.2638522427440633
0.5405683813627028,0.2691292875989446
0.5443205162238102,0.2691292875989446
0.5443205162238102,0.27440633245382584
0.5474877953024933,0.27440633245382584
0.5474877953024933,0.28232189973614774
0.5501970825604795,0.28232189973614774
0.5501970825604795,0.2849604221635884
0.5525410230287786,0.2849604221635884
0.5525410230287786,0.287598944591029
0.5594274086140185,0.287598944591029
0.5594274086140185,0.29023746701846964
0.561878887608115,0.29023746701846964
0.561878887608115,0.2928759894459103
0.5639008851933265,0.2928759894459103
0.5639008851933265,0.2955145118733509
0.5655971758542251,0.2955145118733509
0.5655971758542251,0.29815303430079154
0.576788569275456,0.29815303430079154
0.576788569275456,0.3007915567282322
0.5849625007211562,0.3007915567282322
0.5849625007211562,0.32981530343007914
0.5972408304995929,0.32981530343007914
0.5972408304995929,0.3324538258575198
0.6057210608879536,0.3324538258575198
0.6057210608879536,0.33509234828496043
0.6100534816839867,0.33509234828496043
0.6100534816839867,0.33773087071240104
0.6166713604484945,0.33773087071240104
0.6166713604484945,0.34300791556728233
0.6280312226130421,0.34300791556728233
0.6280312226130421,0.35356200527704484
0.6374299206152918,0.35356200527704484
0.6374299206152918,0.35883905013192613
0.6398244357556746,0.35883905013192613
0.6398244357556746,0.36147757255936674
0.6404576133128598,0.36147757255936674
0.6404576133128598,0.36675461741424803
0.64110557875869,0.36675461741424803
0.64110557875869,0.36939313984168864
0.6438561897747247,0.36939313984168864
0.6438561897747247,0.38522427440633245
0.6463630453852995,0.38522427440633245
0.6463630453852995,0.39050131926121373
0.6468902498643581,0.39050131926121373
0.6468902498643581,0.39313984168865435
0.6485276294986223,0.39313984168865435
0.6485276294986223,0.39577836411609496
0.6520766965796931,0.39577836411609496
0.6520766965796931,0.40369393139841686
0.655351828612554,0.40369393139841686
0.655351828612554,0.40633245382585753
0.6571122864769915,0.40633245382585753
0.6571122864769915,0.40897097625329815
0.6629650127224292,0.40897097625329815
0.6629650127224292,0.41160949868073876
0.6780719051126377,0.41160949868073876
0.6780719051126377,0.41952506596306066
0.6805401607033873,0.41952506596306066
0.6805401607033873,0.42216358839050133
0.6822597020760711,0.42216358839050133
0.6822597020760711,0.42480211081794195
0.6880559936852598,0.42480211081794195
0.6880559936852598,0.43535620052770446
0.693338661765948,0.43535620052770446
0.693338661765948,0.43799472295514513
0.6938968722743202,0.43799472295514513
0.6938968722743202,0.44063324538258575
0.7004397181410922,0.44063324538258575
0.7004397181410922,0.44327176781002636
0.7036069972197752,0.44327176781002636
0.7036069972197752,0.44591029023746703
0.7062687969432897,0.44591029023746703
0.7062687969432897,0.44854881266490765
0.7104933828050152,0.44854881266490765
0.7104933828050152,0.45382585751978893
0.7127180479195289,0.45382585751978893
0.7127180479195289,0.45646437994722955
0.7198920808072646,0.45646437994722955
0.7198920808072646,0.45910290237467016
0.7258250365610057,0.45910290237467016
0.7258250365610057,0.46174142480211083
0.7286979781826057,0.46174142480211083
0.7286979781826057,0.46437994722955145
0.7369655941662062,0.46437994722955145
0.7369655941662062,0.47757255936675463
0.7439016413765827,0.47757255936675463
0.7439016413765827,0.48021108179419525
0.746243407754217,0.48021108179419525
0.746243407754217,0.48548812664907653
0.7538394127306024,0.48548812664907653
0.7538394127306024,0.48812664907651715
0.7548875021634686,0.48812664907651715
0.7548875021634686,0.49076517150395776
0.7589919004962051,0.49076517150395776
0.7589919004962051,0.49340369393139843
0.7608123361205739,0.49340369393139843
0.7608123361205739,0.49604221635883905
0.765534746362977,0.49604221635883905
0.765534746362977,0.49868073878627966
0.767339243209725,0.49868073878627966
0.767339243209725,0.5013192612137203
0.7686744538935444,0.5013192612137203
0.7686744538935444,0.503957783641161
0.777607578663552,0.503957783641161
0.777607578663552,0.5171503957783641
0.780686971595524,0.5171503957783641
0.780686971595524,0.5197889182058048
0.7824085649273732,0.5197889182058048
0.7824085649273732,0.5224274406332454
0.7884958948062882,0.5224274406332454
0.7884958948062882,0.525065963060686
0.7914133781885826,0.525065963060686
0.7914133781885826,0.5277044854881267
0.7935491225325737,0.5277044854881267
0.7935491225325737,0.5303430079155673
0.796466605914868,0.5303430079155673
0.796466605914868,0.5329815303430079
0.7997013495141688,0.5329815303430079
0.7997013495141688,0.5356200527704486
0.8006911917765933,0.5356200527704486
0.8006911917765933,0.5382585751978892
0.8014543206179199,0.5382585751978892
0.8014543206179199,0.5408970976253298
0.8073549220576041,0.5408970976253298
0.8073549220576041,0.5672823218997362
0.8129144473995048,0.5672823218997362
0.8129144473995048,0.5699208443271768
0.8144443468439234,0.5699208443271768
0.8144443468439234,0.5725593667546174
0.8155754288625726,0.5725593667546174
0.8155754288625726,0.575197889182058
0.819427754358179,0.575197889182058
0.819427754358179,0.5804749340369393
0.8210298589546806,0.5804749340369393
0.8210298589546806,0.58311345646438
0.8231222379159207,0.58311345646438
0.8231222379159207,0.5936675461741425
0.8318772411916731,0.5936675461741425
0.8318772411916731,0.5963060686015831
0.8365012677171206,0.5963060686015831
0.8365012677171206,0.5989445910290238
0.8405217859928035,0.5989445910290238
0.8405217859928035,0.6015831134564644
0.8479969065549501,0.6015831134564644
0.8479969065549501,0.6147757255936676
0.8514774752899119,0.6147757255936676
0.8514774752899119,0.6174142480211082
0.8531586116707288,0.6174142480211082
0.8531586116707288,0.6200527704485488
0.8541491335365452,0.6200527704485488
0.8541491335365452,0.6253298153034301
0.8556100906648252,0.6253298153034301
0.8556100906648252,0.6279683377308707
0.8598223419517397,0.6279683377308707
0.8598223419517397,0.6306068601583114
0.8624964762500651,0.6306068601583114
0.8624964762500651,0.633245382585752
0.865698908288409,0.633245382585752
0.865698908288409,0.6358839050131926
0.8667334691365358,0.6358839050131926
0.8667334691365358,0.6385224274406333
0.8699394594356271,0.6385224274406333
0.8699394594356271,0.6411609498680739
0.874469117916141,0.6411609498680739
0.874469117916141,0.6517150395778364
0.8797057662822882,0.6517150395778364
0.8797057662822882,0.6543535620052771
0.8845227825800641,0.6543535620052771
0.8845227825800641,0.6569920844327177
0.8875252707415875,0.6569920844327177
0.8875252707415875,0.662269129287599
0.8930847960834881,0.662269129287599
0.8930847960834881,0.6675461741424802
0.8981203859807864,0.6675461741424802
0.8981203859807864,0.6701846965699209
0.9027027986450852,0.6701846965699209
0.9027027986450852,0.6728232189973615
0.9068905956085185,0.6728232189973615
0.9068905956085185,0.6807387862796834
0.9175378398080271,0.6807387862796834
0.9175378398080271,0.6860158311345647
0.9193815397917154,0.6860158311345647
0.9193815397917154,0.6886543535620053
0.920565532505595,0.6886543535620053
0.920565532505595,0.6912928759894459
0.925999418556223,0.6912928759894459
0.925999418556223,0.6965699208443272
0.9284467389749661,0.6965699208443272
0.9284467389749661,0.6992084432717678
0.9296106721086019,0.6992084432717678
0.9296106721086019,0.7018469656992085
0.932885804141463,0.7018469656992085
0.932885804141463,0.7044854881266491
0.9358696625802845,0.7044854881266491
0.9358696625802845,0.7097625329815304
0.9385994553358568,0.7097625329815304
0.9385994553358568,0.7176781002638523
0.9434164716336326,0.7176781002638523
0.9434164716336326,0.7282321899736148
0.9455522159776235,0.7282321899736148
0.9455522159776235,0.7361477572559367
0.9475325801058645,0.7361477572559367
0.9475325801058645,0.741424802110818
0.9487746766448268,0.741424802110818
0.9487746766448268,0.7440633245382586
0.9510903995190536,0.7440633245382586
0.9510903995190536,0.7493403693931399
0.9541963103868752,0.7493403693931399
0.9541963103868752,0.7519788918205804
0.9569312781081141,0.7519788918205804
0.9569312781081141,0.7546174142480211
0.9593580155026541,0.7546174142480211
0.9593580155026541,0.7572559366754618
0.9615258521853643,0.7572559366754618
0.9615258521853643,0.7598944591029023
0.963474123974886,0.7598944591029023
0.963474123974886,0.7651715039577837
0.9719856238304033,0.7651715039577837
0.9719856238304033,0.7678100263852242
0.9730329523997306,0.7678100263852242
0.9730329523997306,0.7704485488126649
0.9740047914670554,0.7704485488126649
0.9740047914670554,0.7730870712401056
0.9749090190371695,0.7730870712401056
0.9749090190371695,0.7757255936675461
0.9779736936700011,0.7757255936675461
0.9779736936700011,0.7783641160949868
0.9798221180623697,0.7783641160949868
0.9798221180623697,0.783641160949868
1.0,0.783641160949868
1.0,0.8337730870712401
1.0297473433940518,0.8337730870712401
1.0297473433940518,0.8364116094986808
1.0310268956206246,0.8364116094986808
1.0310268956206246,0.8390501319261213
1.0339473319233374,0.8390501319261213
1.0339473319233374,0.841688654353562
1.0347654181606767,0.841688654353562
1.0347654181606767,0.8443271767810027
1.0356239097307212,0.8443271767810027
1.0356239097307212,0.8469656992084432
1.037474705418663,0.8469656992084432
1.037474705418663,0.8522427440633246
1.0384741478146355,0.8522427440633246
1.0384741478146355,0.8548812664907651
1.0418201756946268,0.8548812664907651
1.0418201756946268,0.8575197889182058
1.0443941193584534,0.8575197889182058
1.0443941193584534,0.8601583113456465
1.0489096004809466,0.8601583113456465
1.0489096004809466,0.862796833773087
1.0506260730699681,0.862796833773087
1.0506260730699681,0.8654353562005277
1.0544477840223765,0.8654353562005277
1.0544477840223765,0.8707124010554089
1.0641303374197155,0.8707124010554089
1.0641303374197155,0.8812664907651715
1.067114195858537,0.8812664907651715
1.067114195858537,0.8839050131926122
1.070389327891398,0.8839050131926122
1.070389327891398,0.8891820580474934
1.0721497857558353,0.8891820580474934
1.0721497857558353,0.8918205804749341
1.0874628412503393,0.8918205804749341
1.0874628412503393,0.8944591029023746
1.1069152039165118,0.8944591029023746
1.1069152039165118,0.899736147757256
1.1154772174199359,0.899736147757256
1.1154772174199359,0.9076517150395779
1.1292830169449664,0.9076517150395779
1.1292830169449664,0.9155672823218998
1.1375035237499351,0.9155672823218998
1.1375035237499351,0.9182058047493403
1.1468413883292712,0.9182058047493403
1.1468413883292712,0.9234828496042217
1.15200309344505,0.9234828496042217
1.15200309344505,0.9261213720316622
1.1643868179008823,0.9261213720316622
1.1643868179008823,0.9287598944591029
1.1699250014423124,0.9287598944591029
1.1699250014423124,0.9340369393139841
1.1876270031757712,0.9340369393139841
1.1876270031757712,0.9393139841688655
1.1926450779423958,0.9393139841688655
1.1926450779423958,0.9445910290237467
1.2043584985061864,0.9445910290237467
1.2043584985061864,0.9472295514511874
1.222392421336448,0.9472295514511874
1.222392421336448,0.9551451187335093
1.234465253637023,0.9551451187335093
1.234465253637023,0.9577836411609498
1.2387868595871165,0.9577836411609498
1.2387868595871165,0.9604221635883905
1.2801079191927351,0.9604221635883905
1.2801079191927351,0.9630606860158312
1.2854022188622483,0.9630606860158312
1.2854022188622483,0.9656992084432717
1.3219280948873624,0.9656992084432717
1.3219280948873624,0.9683377308707124
1.3439544012173612,0.9683377308707124
1.3439544012173612,0.9709762532981531
1.367731784500487,0.9709762532981531
1.367731784500487,0.9736147757255936
1.3833286395515056,0.9736147757255936
1.3833286395515056,0.9762532981530343
1.4150374992788437,0.9762532981530343
1.4150374992788437,0.978891820580475
1.6545034339742333,0.978891820580475
1.6545034339742333,0.9815303430079155
3.3090068679484665,0.9815303430079155
3.3090068679484665,1.0026385224274406


==> csvs/curve_vs_comb_solve_time.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.2770448548812665
0.00035737852187219253,0.2770448548812665
0.00035737852187219253,0.2796833773087071
0.0010005060179135614,0.2796833773087071
0.0010005060179135614,0.28232189973614774
0.004418671267004962,0.28232189973614774
0.004418671267004962,0.2849604221635884
0.00796737240720509,0.2849604221635884
0.00796737240720509,0.287598944591029
0.01900314955765562,0.287598944591029
0.01900314955765562,0.29023746701846964
0.0239598989441814,0.29023746701846964
0.0239598989441814,0.2928759894459103
0.034631884743246015,0.2928759894459103
0.034631884743246015,0.2955145118733509
0.04714714812898531,0.2955145118733509
0.04714714812898531,0.29815303430079154
0.0575531462084568,0.29815303430079154
0.0575531462084568,0.3007915567282322
0.07292443087570305,0.3007915567282322
0.07292443087570305,0.3034300791556728
0.08036050785952867,0.3034300791556728
0.08036050785952867,0.30606860158311344
0.08793868881960554,0.30606860158311344
0.08793868881960554,0.3087071240105541
0.09174944363854287,0.3087071240105541
0.09174944363854287,0.3113456464379947
0.09205299322425115,0.3113456464379947
0.09205299322425115,0.31398416886543534
0.0963876812674736,0.31398416886543534
0.0963876812674736,0.316622691292876
0.09899533012945679,0.316622691292876
0.09899533012945679,0.31926121372031663
0.11060069642852038,0.31926121372031663
0.11060069642852038,0.32189973614775724
0.11571426519054552,0.32189973614775724
0.11571426519054552,0.3245382585751979
0.1170632102430883,0.3245382585751979
0.1170632102430883,0.32717678100263853
0.12147759493248565,0.32717678100263853
0.12147759493248565,0.32981530343007914
0.12460293510102019,0.32981530343007914
0.12460293510102019,0.3324538258575198
0.1264757363597171,0.3324538258575198
0.1264757363597171,0.33509234828496043
0.15132238817466828,0.33509234828496043
0.15132238817466828,0.33773087071240104
0.15432960966837628,0.33773087071240104
0.15432960966837628,0.3403693931398417
0.16114894647980682,0.3403693931398417
0.16114894647980682,0.34300791556728233
0.16696212129853627,0.34300791556728233
0.16696212129853627,0.34564643799472294
0.16811060629187957,0.34564643799472294
0.16811060629187957,0.3482849604221636
0.16986817827232442,0.3482849604221636
0.16986817827232442,0.35092348284960423
0.1711289243921052,0.35092348284960423
0.1711289243921052,0.35356200527704484
0.17185133773580094,0.35356200527704484
0.17185133773580094,0.3562005277044855
0.17269920743850142,0.3562005277044855
0.17269920743850142,0.35883905013192613
0.18278318110694022,0.35883905013192613
0.18278318110694022,0.36147757255936674
0.1881223008230083,0.36147757255936674
0.1881223008230083,0.3641160949868074
0.18825796534592484,0.3641160949868074
0.18825796534592484,0.36675461741424803
0.18834776327189853,0.36675461741424803
0.18834776327189853,0.36939313984168864
0.19075342223162536,0.36939313984168864
0.19075342223162536,0.3720316622691293
0.19138443474115877,0.3720316622691293
0.19138443474115877,0.37467018469656993
0.19139988435102234,0.37467018469656993
0.19139988435102234,0.37730870712401055
0.19503102115280602,0.37730870712401055
0.19503102115280602,0.37994722955145116
0.1958319476386327,0.37994722955145116
0.1958319476386327,0.38258575197889183
0.19609111900509285,0.38258575197889183
0.19609111900509285,0.38522427440633245
0.19782154775093058,0.38522427440633245
0.19782154775093058,0.38786279683377306
0.19789651210900303,0.38786279683377306
0.19789651210900303,0.39050131926121373
0.19811831432222618,0.39050131926121373
0.19811831432222618,0.39313984168865435
0.21122597385917843,0.39313984168865435
0.21122597385917843,0.39577836411609496
0.21194085879832145,0.39577836411609496
0.21194085879832145,0.39841688654353563
0.2160854125886357,0.39841688654353563
0.2160854125886357,0.40105540897097625
0.21653556289274606,0.40105540897097625
0.21653556289274606,0.40369393139841686
0.21864689502743292,0.40369393139841686
0.21864689502743292,0.40633245382585753
0.22526697852553443,0.40633245382585753
0.22526697852553443,0.40897097625329815
0.2262508873530121,0.40897097625329815
0.2262508873530121,0.41160949868073876
0.2265382905061973,0.41160949868073876
0.2265382905061973,0.41424802110817943
0.24240459280423868,0.41424802110817943
0.24240459280423868,0.41688654353562005
0.2437646479346729,0.41688654353562005
0.2437646479346729,0.41952506596306066
0.24600258420001794,0.41952506596306066
0.24600258420001794,0.42216358839050133
0.24801844081229885,0.42216358839050133
0.24801844081229885,0.42480211081794195
0.2495946244219841,0.42480211081794195
0.2495946244219841,0.42744063324538256
0.2557078774060061,0.42744063324538256
0.2557078774060061,0.43007915567282323
0.2616863570965684,0.43007915567282323
0.2616863570965684,0.43271767810026385
0.26937634115785575,0.43271767810026385
0.26937634115785575,0.43535620052770446
0.27265826252367864,0.43535620052770446
0.27265826252367864,0.43799472295514513
0.27452095240415686,0.43799472295514513
0.27452095240415686,0.44063324538258575
0.2822305572277361,0.44063324538258575
0.2822305572277361,0.44327176781002636
0.2877265423801926,0.44327176781002636
0.2877265423801926,0.44591029023746703
0.2915741222145953,0.44591029023746703
0.2915741222145953,0.44854881266490765
0.2930315911314669,0.44854881266490765
0.2930315911314669,0.45118733509234826
0.29601442660998484,0.45118733509234826
0.29601442660998484,0.45382585751978893
0.300922668050431,0.45382585751978893
0.300922668050431,0.45646437994722955
0.30844601041438574,0.45646437994722955
0.30844601041438574,0.45910290237467016
0.3111009619117807,0.45910290237467016
0.3111009619117807,0.46174142480211083
0.3127440982497617,0.46174142480211083
0.3127440982497617,0.46437994722955145
0.3137087852539068,0.46437994722955145
0.3137087852539068,0.46701846965699206
0.3188827971663731,0.46701846965699206
0.3188827971663731,0.46965699208443273
0.3243217017255492,0.46965699208443273
0.3243217017255492,0.47229551451187335
0.3260286045219951,0.47229551451187335
0.3260286045219951,0.47493403693931396
0.3264844290504439,0.47493403693931396
0.3264844290504439,0.47757255936675463
0.32676279035859024,0.47757255936675463
0.32676279035859024,0.48021108179419525
0.32780381268068853,0.48021108179419525
0.32780381268068853,0.48284960422163586
0.3303155333044259,0.48284960422163586
0.3303155333044259,0.48548812664907653
0.335821317839826,0.48548812664907653
0.335821317839826,0.48812664907651715
0.33817600372846457,0.48812664907651715
0.33817600372846457,0.49076517150395776
0.3390952285373137,0.49076517150395776
0.3390952285373137,0.49340369393139843
0.3421997422577759,0.49340369393139843
0.3421997422577759,0.49604221635883905
0.3428473918225497,0.49604221635883905
0.3428473918225497,0.49868073878627966
0.3536534724835065,0.49868073878627966
0.3536534724835065,0.5013192612137203
0.35399503800433973,0.5013192612137203
0.35399503800433973,0.503957783641161
0.3546970672613637,0.503957783641161
0.3546970672613637,0.5065963060686016
0.3621246293403324,0.5065963060686016
0.3621246293403324,0.5092348284960422
0.3631918475877112,0.5092348284960422
0.3631918475877112,0.5118733509234829
0.36383553033997446,0.5118733509234829
0.36383553033997446,0.5145118733509235
0.3662982469157398,0.5145118733509235
0.3662982469157398,0.5171503957783641
0.3673640983272721,0.5171503957783641
0.3673640983272721,0.5197889182058048
0.36982018824800117,0.5197889182058048
0.36982018824800117,0.5224274406332454
0.37273742721147546,0.5224274406332454
0.37273742721147546,0.525065963060686
0.37804652822480106,0.525065963060686
0.37804652822480106,0.5277044854881267
0.38206680394956344,0.5277044854881267
0.38206680394956344,0.5303430079155673
0.3909114803994807,0.5303430079155673
0.3909114803994807,0.5329815303430079
0.3913797966963084,0.5329815303430079
0.3913797966963084,0.5356200527704486
0.3982219633882942,0.5356200527704486
0.3982219633882942,0.5382585751978892
0.3993533368567955,0.5382585751978892
0.3993533368567955,0.5408970976253298
0.3996451791661157,0.5408970976253298
0.3996451791661157,0.5435356200527705
0.4016423025644866,0.5435356200527705
0.4016423025644866,0.5461741424802111
0.40317781107060113,0.5461741424802111
0.40317781107060113,0.5488126649076517
0.40347944595884266,0.5488126649076517
0.40347944595884266,0.5514511873350924
0.40582589347498077,0.5514511873350924
0.40582589347498077,0.554089709762533
0.41112564712965044,0.554089709762533
0.41112564712965044,0.5567282321899736
0.41455219992833414,0.5567282321899736
0.41455219992833414,0.5593667546174143
0.41502441951259356,0.5593667546174143
0.41502441951259356,0.5620052770448549
0.41781224132597744,0.5620052770448549
0.41781224132597744,0.5646437994722955
0.4204849207455282,0.5646437994722955
0.4204849207455282,0.5672823218997362
0.4268168873153595,0.5672823218997362
0.4268168873153595,0.5699208443271768
0.42717347694398183,0.5699208443271768
0.42717347694398183,0.5725593667546174
0.4272551053515321,0.5725593667546174
0.4272551053515321,0.575197889182058
0.4274458403966122,0.575197889182058
0.4274458403966122,0.5778364116094987
0.4404789944066885,0.5778364116094987
0.4404789944066885,0.5804749340369393
0.4453840698777877,0.5804749340369393
0.4453840698777877,0.58311345646438
0.4454488982029555,0.58311345646438
0.4454488982029555,0.5857519788918206
0.44745541915588294,0.5857519788918206
0.44745541915588294,0.5883905013192612
0.4632316372090283,0.5883905013192612
0.4632316372090283,0.5910290237467019
0.4697123773497418,0.5910290237467019
0.4697123773497418,0.5936675461741425
0.47005393312234117,0.5936675461741425
0.47005393312234117,0.5963060686015831
0.4714518790529099,0.5963060686015831
0.4714518790529099,0.5989445910290238
0.4766012138045658,0.5989445910290238
0.4766012138045658,0.6015831134564644
0.48032207310848646,0.6015831134564644
0.48032207310848646,0.604221635883905
0.4841441879823282,0.604221635883905
0.4841441879823282,0.6068601583113457
0.48646634928172827,0.6068601583113457
0.48646634928172827,0.6094986807387863
0.4869292292481883,0.6094986807387863
0.4869292292481883,0.6121372031662269
0.48706670633928195,0.6121372031662269
0.48706670633928195,0.6147757255936676
0.49198578895133527,0.6147757255936676
0.49198578895133527,0.6174142480211082
0.4939855177204241,0.6174142480211082
0.4939855177204241,0.6200527704485488
0.4960272838078747,0.6200527704485488
0.4960272838078747,0.6226912928759895
0.4992757581665788,0.6226912928759895
0.4992757581665788,0.6253298153034301
0.5077207126595978,0.6253298153034301
0.5077207126595978,0.6279683377308707
0.5085066503375214,0.6279683377308707
0.5085066503375214,0.6306068601583114
0.5089641961621855,0.6306068601583114
0.5089641961621855,0.633245382585752
0.5104219149333934,0.633245382585752
0.5104219149333934,0.6358839050131926
0.5121973965633732,0.6358839050131926
0.5121973965633732,0.6385224274406333
0.51905405029111,0.6385224274406333
0.51905405029111,0.6411609498680739
0.5197064056792619,0.6411609498680739
0.5197064056792619,0.6437994722955145
0.5281141453423985,0.6437994722955145
0.5281141453423985,0.6464379947229552
0.5312777407725507,0.6464379947229552
0.5312777407725507,0.6490765171503958
0.5324282173884848,0.6490765171503958
0.5324282173884848,0.6517150395778364
0.5325555110325573,0.6517150395778364
0.5325555110325573,0.6543535620052771
0.5362279574089874,0.6543535620052771
0.5362279574089874,0.6569920844327177
0.5374001152957603,0.6569920844327177
0.5374001152957603,0.6596306068601583
0.5375468184654554,0.6596306068601583
0.5375468184654554,0.662269129287599
0.5380637878014716,0.662269129287599
0.5380637878014716,0.6649076517150396
0.5409258447348648,0.6649076517150396
0.5409258447348648,0.6675461741424802
0.5412128140824704,0.6675461741424802
0.5412128140824704,0.6701846965699209
0.5413240385042133,0.6701846965699209
0.5413240385042133,0.6728232189973615
0.5433810752989071,0.6728232189973615
0.5433810752989071,0.6754617414248021
0.5440558655907463,0.6754617414248021
0.5440558655907463,0.6781002638522428
0.5505368150171602,0.6781002638522428
0.5505368150171602,0.6807387862796834
0.5527714285196162,0.6807387862796834
0.5527714285196162,0.683377308707124
0.5539238143588612,0.683377308707124
0.5539238143588612,0.6860158311345647
0.5553538350477971,0.6860158311345647
0.5553538350477971,0.6886543535620053
0.5619219456896544,0.6886543535620053
0.5619219456896544,0.6912928759894459
0.5619587027873457,0.6912928759894459
0.5619587027873457,0.6939313984168866
0.5623990376799332,0.6939313984168866
0.5623990376799332,0.6965699208443272
0.5667309303221368,0.6965699208443272
0.5667309303221368,0.6992084432717678
0.5669962163037038,0.6992084432717678
0.5669962163037038,0.7018469656992085
0.5699498842577924,0.7018469656992085
0.5699498842577924,0.7044854881266491
0.5707640684299911,0.7044854881266491
0.5707640684299911,0.7071240105540897
0.5723514653607893,0.7071240105540897
0.5723514653607893,0.7097625329815304
0.5759776007194254,0.7097625329815304
0.5759776007194254,0.712401055408971
0.5801275303762449,0.712401055408971
0.5801275303762449,0.7150395778364116
0.5822308495601044,0.7150395778364116
0.5822308495601044,0.7176781002638523
0.5838551092575561,0.7176781002638523
0.5838551092575561,0.7203166226912929
0.5848642173247353,0.7203166226912929
0.5848642173247353,0.7229551451187335
0.584996197699971,0.7229551451187335
0.584996197699971,0.7255936675461742
0.5857759538053997,0.7255936675461742
0.5857759538053997,0.7282321899736148
0.5868380838343293,0.7282321899736148
0.5868380838343293,0.7308707124010554
0.5922033529536309,0.7308707124010554
0.5922033529536309,0.7335092348284961
0.5922214974161091,0.7335092348284961
0.5922214974161091,0.7361477572559367
0.6052474789528955,0.7361477572559367
0.6052474789528955,0.7387862796833773
0.6097215767890329,0.7387862796833773
0.6097215767890329,0.741424802110818
0.615509897884931,0.741424802110818
0.615509897884931,0.7440633245382586
0.6220238367381234,0.7440633245382586
0.6220238367381234,0.7467018469656992
0.6251177585908214,0.7467018469656992
0.6251177585908214,0.7493403693931399
0.6264430659973981,0.7493403693931399
0.6264430659973981,0.7519788918205804
0.6271063723567671,0.7519788918205804
0.6271063723567671,0.7546174142480211
0.6286752969061201,0.7546174142480211
0.6286752969061201,0.7572559366754618
0.6306978270417805,0.7572559366754618
0.6306978270417805,0.7598944591029023
0.6315794089761801,0.7598944591029023
0.6315794089761801,0.762532981530343
0.6320180361862655,0.762532981530343
0.6320180361862655,0.7651715039577837
0.6328127436288261,0.7651715039577837
0.6328127436288261,0.7678100263852242
0.6349547744732293,0.7678100263852242
0.6349547744732293,0.7704485488126649
0.6474910231013082,0.7704485488126649
0.6474910231013082,0.7730870712401056
0.6492826643380486,0.7730870712401056
0.6492826643380486,0.7757255936675461
0.6541349859731829,0.7757255936675461
0.6541349859731829,0.7783641160949868
0.6644949338813557,0.7783641160949868
0.6644949338813557,0.7810026385224275
0.6645757762187162,0.7810026385224275
0.6645757762187162,0.783641160949868
0.6667973561538816,0.783641160949868
0.6667973561538816,0.7862796833773087
0.6684602436713718,0.7862796833773087
0.6684602436713718,0.7889182058047494
0.6692754489604339,0.7889182058047494
0.6692754489604339,0.7915567282321899
0.6702253838243785,0.7915567282321899
0.6702253838243785,0.7941952506596306
0.6733939416182945,0.7941952506596306
0.6733939416182945,0.7968337730870713
0.6774002133472826,0.7968337730870713
0.6774002133472826,0.7994722955145118
0.6814202138143516,0.7994722955145118
0.6814202138143516,0.8021108179419525
0.6856690148034184,0.8021108179419525
0.6856690148034184,0.8047493403693932
0.68576866576076,0.8047493403693932
0.68576866576076,0.8073878627968337
0.6868234569257758,0.8073878627968337
0.6868234569257758,0.8100263852242744
0.6876599204062055,0.8100263852242744
0.6876599204062055,0.8126649076517151
0.6903419175778407,0.8126649076517151
0.6903419175778407,0.8153034300791556
0.6948585104349123,0.8153034300791556
0.6948585104349123,0.8179419525065963
0.6962178324974991,0.8179419525065963
0.6962178324974991,0.820580474934037
0.6989415727211175,0.820580474934037
0.6989415727211175,0.8232189973614775
0.7041385487291829,0.8232189973614775
0.7041385487291829,0.8258575197889182
0.7055937403532814,0.8258575197889182
0.7055937403532814,0.8284960422163589
0.706001988270057,0.8284960422163589
0.706001988270057,0.8311345646437994
0.7072056886571181,0.8311345646437994
0.7072056886571181,0.8337730870712401
0.7089665669967703,0.8337730870712401
0.7089665669967703,0.8364116094986808
0.7109891890013174,0.8364116094986808
0.7109891890013174,0.8390501319261213
0.7153177868915919,0.8390501319261213
0.7153177868915919,0.841688654353562
0.7162377514612999,0.841688654353562
0.7162377514612999,0.8443271767810027
0.7162620779355353,0.8443271767810027
0.7162620779355353,0.8469656992084432
0.7188456507914326,0.8469656992084432
0.7188456507914326,0.8496042216358839
0.7210613584412187,0.8496042216358839
0.7210613584412187,0.8522427440633246
0.7226393977088386,0.8522427440633246
0.7226393977088386,0.8548812664907651
0.7228595044261349,0.8548812664907651
0.7228595044261349,0.8575197889182058
0.7252475361611018,0.8575197889182058
0.7252475361611018,0.8601583113456465
0.7257636026792241,0.8601583113456465
0.7257636026792241,0.862796833773087
0.727426261525898,0.862796833773087
0.727426261525898,0.8654353562005277
0.731309929223722,0.8654353562005277
0.731309929223722,0.8680738786279684
0.7359799066558105,0.8680738786279684
0.7359799066558105,0.8707124010554089
0.7401645923775096,0.8707124010554089
0.7401645923775096,0.8733509234828496
0.7446335258499487,0.8733509234828496
0.7446335258499487,0.8759894459102903
0.7455828801602139,0.8759894459102903
0.7455828801602139,0.8786279683377308
0.7517684479519028,0.8786279683377308
0.7517684479519028,0.8812664907651715
0.7520961442504558,0.8812664907651715
0.7520961442504558,0.8839050131926122
0.7544008026669073,0.8839050131926122
0.7544008026669073,0.8865435356200527
0.7589337761359575,0.8865435356200527
0.7589337761359575,0.8891820580474934
0.7629217321012975,0.8891820580474934
0.7629217321012975,0.8918205804749341
0.7688510504250676,0.8918205804749341
0.7688510504250676,0.8944591029023746
0.7696198261752538,0.8944591029023746
0.7696198261752538,0.8970976253298153
0.7701240898870071,0.8970976253298153
0.7701240898870071,0.899736147757256
0.774507938616813,0.899736147757256
0.774507938616813,0.9023746701846965
0.7830643109344331,0.9023746701846965
0.7830643109344331,0.9050131926121372
0.7854011747454587,0.9050131926121372
0.7854011747454587,0.9076517150395779
0.7857869329857379,0.9076517150395779
0.7857869329857379,0.9102902374670184
0.7881114612565827,0.9102902374670184
0.7881114612565827,0.9129287598944591
0.789819512385972,0.9129287598944591
0.789819512385972,0.9155672823218998
0.7932160192869991,0.9155672823218998
0.7932160192869991,0.9182058047493403
0.7939269395221856,0.9182058047493403
0.7939269395221856,0.920844327176781
0.8172582386842222,0.920844327176781
0.8172582386842222,0.9234828496042217
0.8217072155159885,0.9234828496042217
0.8217072155159885,0.9261213720316622
0.8423771537028573,0.9261213720316622
0.8423771537028573,0.9287598944591029
0.8519020993894396,0.9287598944591029
0.8519020993894396,0.9313984168865436
0.8578820353245826,0.9313984168865436
0.8578820353245826,0.9340369393139841
0.863224161876227,0.9340369393139841
0.863224161876227,0.9366754617414248
0.8657038430036854,0.9366754617414248
0.8657038430036854,0.9393139841688655
0.8846882873125171,0.9393139841688655
0.8846882873125171,0.941952506596306
0.8991321969489439,0.941952506596306
0.8991321969489439,0.9445910290237467
0.8996658203450891,0.9445910290237467
0.8996658203450891,0.9472295514511874
0.91561540559663,0.9472295514511874
0.91561540559663,0.9498680738786279
0.9223793913056066,0.9498680738786279
0.9223793913056066,0.9525065963060686
0.9338860721910701,0.9525065963060686
0.9338860721910701,0.9551451187335093
0.9362073467602997,0.9551451187335093
0.9362073467602997,0.9577836411609498
0.9482670858107092,0.9577836411609498
0.9482670858107092,0.9604221635883905
0.998192157352286,0.9604221635883905
0.998192157352286,0.9630606860158312
1.0072433302113797,0.9630606860158312
1.0072433302113797,0.9656992084432717
1.0256153277752593,0.9656992084432717
1.0256153277752593,0.9683377308707124
1.0469585925798794,0.9683377308707124
1.0469585925798794,0.9709762532981531
1.1009249576670612,0.9709762532981531
1.1009249576670612,0.9736147757255936
1.140094164502549,0.9736147757255936
1.140094164502549,0.9762532981530343
1.253454612884451,0.9762532981530343
1.253454612884451,0.978891820580475
1.6143573242594713,0.978891820580475
1.6143573242594713,0.9815303430079155
3.362241480697031,0.9815303430079155
3.362241480697031,1.0026385224274406


==> csvs/curve_vs_toa_iters.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.9076517150395779
0.02748073642210692,0.9076517150395779
0.02748073642210692,0.9102902374670184
0.028014376169596473,0.9102902374670184
0.028014376169596473,0.9129287598944591
0.034765418160676624,0.9129287598944591
0.034765418160676624,0.9155672823218998
0.04064198449734577,0.9155672823218998
0.04064198449734577,0.9182058047493403
0.04306872189188593,0.9182058047493403
0.04306872189188593,0.920844327176781
0.05062607306996814,0.920844327176781
0.05062607306996814,0.9234828496042217
0.06413033741971556,0.9234828496042217
0.06413033741971556,0.9261213720316622
0.07800251200127316,0.9261213720316622
0.07800251200127316,0.9287598944591029
0.08246216019197297,0.9287598944591029
0.08246216019197297,0.9340369393139841
0.10691520391651188,0.9340369393139841
0.10691520391651188,0.9366754617414248
0.11547721741993588,0.9366754617414248
0.11547721741993588,0.9393139841688655
0.12029423371771175,0.9393139841688655
0.12029423371771175,0.941952506596306
0.13326653086346407,0.941952506596306
0.13326653086346407,0.9445910290237467
0.13750352374993502,0.9445910290237467
0.13750352374993502,0.9498680738786279
0.16474476233663207,0.9498680738786279
0.16474476233663207,0.9525065963060686
0.16992500144231237,0.9525065963060686
0.16992500144231237,0.9551451187335093
0.1750867065580914,0.9551451187335093
0.1750867065580914,0.9577836411609498
0.19264507794239583,0.9577836411609498
0.19264507794239583,0.9630606860158312
0.21150410519371182,0.9630606860158312
0.21150410519371182,0.9656992084432717
0.21572869105543724,0.9656992084432717
0.21572869105543724,0.9683377308707124
0.253756592245783,0.9683377308707124
0.253756592245783,0.9709762532981531
0.2801079191927352,0.9709762532981531
0.2801079191927352,0.9736147757255936
0.3785116232537299,0.9736147757255936
0.3785116232537299,0.9762532981530343
0.44745897697122117,0.9762532981530343
0.44745897697122117,0.978891820580475
0.4656635723488118,0.978891820580475
0.4656635723488118,0.9815303430079155
1.831871470423051,0.9815303430079155
1.831871470423051,1.0026385224274406


==> csvs/curve_vs_toa_solve_time.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.9234828496042217
0.0007168737140444384,0.9234828496042217
0.0007168737140444384,0.9261213720316622
0.0023803209812864605,0.9261213720316622
0.0023803209812864605,0.9287598944591029
0.011405283172662603,0.9287598944591029
0.011405283172662603,0.9313984168865436
0.05384816866455113,0.9313984168865436
0.05384816866455113,0.9340369393139841
0.05668677450827544,0.9340369393139841
0.05668677450827544,0.9366754617414248
0.07605961245859807,0.9366754617414248
0.07605961245859807,0.9393139841688655
0.07797902919498953,0.9393139841688655
0.07797902919498953,0.941952506596306
0.08316882501783457,0.941952506596306
0.08316882501783457,0.9445910290237467
0.09416499351359144,0.9445910290237467
0.09416499351359144,0.9472295514511874
0.09569484264927133,0.9472295514511874
0.09569484264927133,0.9498680738786279
0.11239799609975706,0.9498680738786279
0.11239799609975706,0.9525065963060686
0.15141164219039777,0.9525065963060686
0.15141164219039777,0.9551451187335093
0.18865838051211936,0.9551451187335093
0.18865838051211936,0.9577836411609498
0.20438507959892424,0.9577836411609498
0.20438507959892424,0.9604221635883905
0.20826153329088373,0.9604221635883905
0.20826153329088373,0.9630606860158312
0.21517154885585194,0.9630606860158312
0.21517154885585194,0.9656992084432717
0.2306971382025114,0.9656992084432717
0.2306971382025114,0.9683377308707124
0.25145994874292094,0.9683377308707124
0.25145994874292094,0.9709762532981531
0.2596625475641181,0.9709762532981531
0.2596625475641181,0.9736147757255936
0.3008457917255936,0.9736147757255936
0.3008457917255936,0.9762532981530343
0.37803573310508776,0.9762532981530343
0.37803573310508776,0.978891820580475
0.44956718042602534,0.978891820580475
0.44956718042602534,0.9815303430079155
3.4355670359662582,0.9815303430079155
3.4355670359662582,1.0026385224274406


==> csvs/inst_stats.csv <==
log_numcones,log_npq
0.0,3.3521825181113627
0.0,4.021189299069938
0.0,3.6532125137753435
0.3010299956639812,2.9800033715837464
2.3541084391474008,3.2113875529368587
0.3010299956639812,3.579440597139797
2.952792443044092,3.811709026696191
0.0,3.3525683861793087
3.010299956639812,3.7477224620355085
0.0,3.6534054906645013
3.3113299523037933,4.04883008652835
0.3010299956639812,2.2227164711475833
0.3010299956639812,2.5877109650189114
0.3010299956639812,2.800717078282385
0.3010299956639812,3.16790781000148
0.3010299956639812,3.3912880485952974
0.3010299956639812,3.759063188160487
0.8450980400142568,2.3201462861110542
1.3222192947339193,2.4871383754771865
1.2304489213782739,2.663700925389648
1.0413926851582251,3.2219355998280053
0.6020599913279624,3.041787318971752
0.3010299956639812,2.247973266361807
2.603144372620182,3.7197454925295768
0.3010299956639812,2.3201462861110542
1.4313637641589874,2.6085260335771943
2.603144372620182,3.7327956982893293
1.792391689498254,4.156124946822603
1.792391689498254,4.156124946822603
1.6434526764861874,3.727622577969137
1.6434526764861874,3.7264011621029223
1.8325089127062364,4.136688865672258
1.662757831681574,3.812646016233119
0.0,4.174844493655455
0.0,3.9395192526186187
0.0,3.668012971641832
0.0,3.3475251599986895
0.0,2.957128197676813
0.3010299956639812,4.338336946561072
1.7634279935629373,4.001430812246398
0.0,3.8806992892187013
0.0,3.8806992892187013
0.0,3.5417040232842885
0.0,3.5417040232842885
0.0,3.1547282074401557
1.792391689498254,4.157940055964767
1.792391689498254,4.159206133646325
0.3010299956639812,3.9993480692067216
1.7634279935629373,4.008983203815472
0.0,3.9066582176716
0.0,3.906712056942964
0.3010299956639812,3.7204900684500513
0.3010299956639812,4.008770449937752
1.5440680443502757,3.4307198878632823
0.3010299956639812,4.311838593176188
0.3010299956639812,4.606424362435713
1.6434526764861874,3.715334683792313
0.3010299956639812,4.660429067844868
0.3010299956639812,4.799368122831065
1.6989700043360187,3.875986771428488
0.6020599913279624,1.9444826721501687
0.6020599913279624,3.5852350633657752
0.6020599913279624,2.61066016308988
0.6020599913279624,4.183355270260512
0.6020599913279624,2.61066016308988
0.6020599913279624,4.781058509003423
0.3010299956639812,2.2405492482826
0.3010299956639812,2.7958800173440754
0.3010299956639812,2.2405492482826
0.3010299956639812,2.7958800173440754
0.3010299956639812,1.9084850188786497
0.3010299956639812,2.305351369446624
0.3010299956639812,1.9084850188786497
0.3010299956639812,2.305351369446624
0.0,0.6020599913279624
0.0,1.7634279935629373
0.3010299956639812,1.845098040014257
0.0,1.7853298350107671
0.0,1.2787536009528289
0.0,3.00987563371216
0.47712125471966244,2.569373909615046
0.3010299956639812,4.005309236848516
1.7160033436347992,3.893151213129866
1.4913616938342726,3.460747541844197
0.3010299956639812,4.005352136486216
1.5440680443502757,3.440279213235588
0.3010299956639812,3.8818409683249273
0.3010299956639812,4.005352136486216
1.724275869600789,3.9564565834098997
1.9138138523837167,4.294510314733977
0.3010299956639812,3.757547853469244
1.6127838567197355,3.6356847625472226
0.3010299956639812,2.974971994298069
1.2304489213782739,2.597695185925512
0.6020599913279624,3.7069736761761782
1.7323937598229686,3.7197454925295768
1.8260748027008264,3.7238659644435037
1.7323937598229686,3.719579857713723
0.6020599913279624,3.707058940627596
1.0,3.5835388192543522
1.7781512503836436,3.600428325732131
1.863322860120456,3.6058435390580894
1.7781512503836436,3.600210306409328
1.0,3.5836521085420436
0.47712125471966244,3.373095987078727
1.7160033436347992,3.400192488592576
1.8129133566428555,3.408748606184244
0.3010299956639812,2.6748611407378116
0.3010299956639812,2.8721562727482928
0.3010299956639812,3.4778444763387584
2.7007037171450192,3.4778444763387584
0.3010299956639812,4.079362164393046
3.0008677215312267,3.7785130117389247
0.3010299956639812,4.380301710305185
3.3014640731433,4.079362164393046
0.3010299956639812,4.477193631102115
0.3010299956639812,2.6232492903979003
1.4313637641589874,3.2643455070500926
0.3010299956639812,2.622214022966295
1.4313637641589874,3.2648178230095364
1.5185139398778875,3.269979676645324
1.6720978579357175,3.5268559871258747
1.8512583487190752,4.228913405994688
1.8864907251724818,3.5449357658815024
0.3010299956639812,3.164352855784437
1.7160033436347992,3.832381160247041
0.3010299956639812,3.1640552918934515
1.7160033436347992,3.832508912706236
1.8129133566428555,3.8356905714924254
1.9637878273455553,4.117238142139819
0.3010299956639812,3.733598460961339
0.3010299956639812,3.7335182514344876
0.47712125471966244,1.5440680443502757
0.47712125471966244,1.5185139398778875
0.47712125471966244,1.6232492903979006
0.3010299956639812,4.912917858420729
1.8573324964312685,4.111665695939519
1.6127838567197355,3.6422666189026733
0.3010299956639812,4.320644711355398
1.462397997898956,3.207095540419218
0.3010299956639812,4.599555590985981
0.3010299956639812,4.077222510411053
1.5440680443502757,3.4353665066126613
1.8864907251724818,4.16999753706657
0.3010299956639812,4.077222510411053
1.462397997898956,3.207095540419218
0.3010299956639812,2.2764618041732443
1.414973347970818,3.0802656273398448
1.568201724066995,3.814913181275074
1.568201724066995,3.9286518466536946
1.568201724066995,4.510156115768769
0.3010299956639812,2.0043213737826426
0.3010299956639812,2.0827853703164503
0.3010299956639812,2.0043213737826426
0.3010299956639812,2.0827853703164503
0.3010299956639812,2.57978359661681
0.3010299956639812,2.57978359661681
0.3010299956639812,2.6599162000698504
0.3010299956639812,3.1696744340588068
0.3010299956639812,3.1696744340588068
0.3010299956639812,3.2496874278053016
0.3010299956639812,4.07928980609866
2.6599162000698504,4.291457654149244
2.7101173651118162,4.296358004741391
0.3010299956639812,4.2730707536224655
2.9169800473203824,4.541404492622214
3.010723865391773,4.551205943747906
0.3010299956639812,4.431412016420789
0.0,2.946452265013073
0.0,3.038620161949703
0.0,3.537063142781617
0.0,3.629715332647132
0.0,4.1312977965976225
0.0,4.224507164727077
0.0,4.027186461836736
0.0,4.3715296320992945
1.9344984512435677,3.901022173248079
1.9344984512435677,3.056142262059052
1.9344984512435677,3.900093901543398
1.9344984512435677,3.0565237240791006
1.9444826721501687,3.969509098596567
1.9444826721501687,3.326335860928751
1.9444826721501687,3.9666578842017577
1.9444826721501687,3.3265406685165617
1.9637878273455553,4.085647288296856
1.9637878273455553,3.6148972160331345
1.9637878273455553,3.615002614524588
0.3010299956639812,3.176958980586908
0.47712125471966244,3.301897717195208
2.7101173651118162,3.4838724542226736
2.709269960975831,3.703033304733686
0.3010299956639812,3.477555332198981
0.47712125471966244,3.602494068807281
3.010723865391773,3.7849737099544005
3.010299956639812,4.004106323279658
0.3010299956639812,3.778368343355874
0.47712125471966244,3.903307079964174
3.311541958401195,4.086039331268039
0.0,1.7160033436347992
0.0,2.247973266361807
0.0,2.576341350205793
0.0,3.8920946026904804
0.0,3.322219294733919
0.0,3.322219294733919
0.0,3.886490725172482
0.0,3.886490725172482
0.0,4.171726453653231
0.0,3.94546858513182
0.0,3.94546858513182
0.0,2.576341350205793
0.0,2.406540180433955
0.0,2.576341350205793
0.0,2.406540180433955
0.0,3.165541076722373
0.0,3.1470576710283598
0.0,3.40671045860979
0.0,3.40671045860979
0.0,2.9614210940664485
0.0,2.7067177823367587
0.0,2.9614210940664485
0.0,2.7067177823367587
0.0,3.740993931584886
0.0,3.7246853882373596
0.0,4.0043643711077515
0.0,4.0043643711077515
0.0,4.3309816377008215
0.0,4.314204405542848
0.0,3.4240645254174877
0.0,3.0132586652835167
0.0,3.4240645254174877
0.0,3.0132586652835167
0.0,4.922175106860018
0.0,4.909598814767233
0.0,3.831677849191467
0.0,3.3042750504771283
0.0,3.831677849191467
0.0,3.3042750504771283
0.3010299956639812,3.3100557377508912
0.3010299956639812,4.149095891067972
2.699837725867246,3.403635189790548
3.000434077479319,3.702775077901044
0.47712125471966244,3.4835872969688944
3.000434077479319,3.6564815157904986
0.6020599913279624,3.906335041805091
2.4785664955938436,3.121887985103681
3.079543007402906,3.718916686014861
0.6020599913279624,4.2062320243263
0.0,0.9542425094393249
0.0,0.9542425094393249
0.0,1.1760912590556813
0.0,0.7781512503836436
0.0,0.7781512503836436
0.0,0.9542425094393249
0.0,0.9542425094393249
0.0,1.1760912590556813
0.0,0.7781512503836436
0.0,0.7781512503836436
0.47712125471966244,2.526339277389844
0.6989700043360189,2.99563519459755
0.6989700043360189,3.442793225939769
0.47712125471966244,3.8787515201730023
0.7781512503836436,3.540579716504454
0.3010299956639812,3.9983901303180476
0.47712125471966244,4.0796153235269434
0.0,3.0008677215312267
0.6020599913279624,3.8608767964032977
0.0,3.3016809492935764
0.6989700043360189,4.277448759264485
0.0,2.3242824552976926
0.0,2.6954816764901977
0.0,2.0827853703164503
0.0,2.6954816764901977
0.0,2.3242824552976926
0.0,2.519827993775719
0.0,1.462397997898956
0.0,2.220108088040055
0.0,2.187520720836463
0.0,1.8260748027008264
0.0,1.5563025007672873
0.0,1.7781512503836436
0.6989700043360189,2.255272505103306
0.0,1.7781512503836436
0.0,2.0211892990699383
0.0,2.0211892990699383
0.0,3.167317334748176
1.0413926851582251,3.7535830588929064
0.0,3.167317334748176
0.0,3.6646419755561257
0.0,3.6646419755561257
0.0,2.514547752660286
0.0,3.398287305357401
0.3010299956639812,3.5444401373176926
0.0,3.699143687394484
0.3010299956639812,3.8452841263479915
0.0,4.000086850211649
0.3010299956639812,4.14622108881188
0.0,4.301073422940844
0.3010299956639812,4.447204560401268
0.6020599913279624,1.9138138523837167
1.146128035678238,3.1743505974793798
0.6020599913279624,2.093421685162235
1.146128035678238,3.438067450453494
0.6020599913279624,2.2405492482826
1.146128035678238,3.668012971641832
0.3010299956639812,1.6334684555795864
0.3010299956639812,2.167317334748176
0.3010299956639812,2.4983105537896004
0.3010299956639812,2.167317334748176
0.3010299956639812,2.4983105537896004
0.3010299956639812,2.737987326333431
0.3010299956639812,2.3483048630481607
1.6127838567197355,2.583198773968623
0.3010299956639812,2.6464037262230695
1.9084850188786497,2.8825245379548803
0.3010299956639812,3.204933522354145
2.4785664955938436,3.447623097760286
0.0,1.6232492903979006
0.0,1.3222192947339193
0.0,1.8692317197309762
0.0,0.7781512503836436
0.0,0.47712125471966244
0.0,0.9542425094393249
0.0,1.5563025007672873
0.0,1.255272505103306
0.0,1.7781512503836436
0.0,2.0791812460476247
0.0,1.7781512503836436
0.0,2.3344537511509307
0.0,2.0791812460476247
0.0,1.7781512503836436
0.0,1.7993405494535817
0.0,2.322219294733919
0.0,2.0211892990699383
0.0,1.8976270912904414
1.0,3.4111144185509046
1.0,3.4111144185509046
1.9138138523837167,3.9664702637292844
1.9138138523837167,3.9664702637292844
0.8450980400142568,3.712986233594383
0.8450980400142568,3.709863317440399
0.7781512503836436,2.8779469516291885
0.7781512503836436,2.5477747053878224
1.414973347970818,3.1482940974347455
1.414973347970818,3.3716219271760215
1.414973347970818,3.002166061756508
0.6020599913279624,1.8388490907372552
0.6989700043360189,2.0453229787866576
0.8450980400142568,2.3242824552976926
0.8450980400142568,2.3242824552976926
0.8450980400142568,2.3242824552976926
0.9030899869919435,2.3283796034387376
0.9030899869919435,2.3283796034387376
0.9542425094393249,2.4578818967339924
1.2304489213782739,3.0729847446279304
1.0,2.537819095073274
1.863322860120456,2.6893088591236203
1.380211241711606,3.3354579006893843
2.705007959333336,3.5020172148271476
0.6989700043360189,3.030194785356751
0.6989700043360189,2.12057393120585
0.6989700043360189,3.020775488193558
0.6989700043360189,2.12057393120585
0.6989700043360189,3.020775488193558
1.0,3.669502834104343
1.0,2.383815365980431
1.0,3.6348801407665263
1.0,2.383815365980431
1.0,3.6348801407665263
0.9030899869919435,4.009960531470598
0.9030899869919435,2.459392487759231
0.9030899869919435,3.952598734529773
0.9030899869919435,2.459392487759231
0.9030899869919435,3.952598734529773
0.0,2.615950051656401
0.3010299956639812,2.7745169657285498
0.0,2.9633155113861114
0.3010299956639812,3.1277525158329733
0.0,3.210318519826232
0.3010299956639812,3.3774883833761327


==> csvs/prox_vs_basic_iters.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.941952506596306
0.01885902725131577,0.941952506596306
0.01885902725131577,0.9445910290237467
0.04306872189188593,0.9445910290237467
0.04306872189188593,0.9472295514511874
0.10691520391651188,0.9472295514511874
0.10691520391651188,0.9525065963060686
0.12029423371771175,0.9525065963060686
0.12029423371771175,0.9551451187335093
0.12373536842224485,0.9551451187335093
0.12373536842224485,0.9577836411609498
0.12928301694496647,0.9577836411609498
0.12928301694496647,0.9604221635883905
0.15200309344505006,0.9604221635883905
0.15200309344505006,0.9630606860158312
0.16349873228287956,0.9630606860158312
0.16349873228287956,0.9656992084432717
0.17687776208407918,0.9656992084432717
0.17687776208407918,0.9683377308707124
0.41503749927884376,0.9683377308707124
0.41503749927884376,0.9709762532981531
0.667424660913129,0.9709762532981531
0.667424660913129,0.9736147757255936
3.629570255066185,0.9736147757255936
3.629570255066185,1.0026385224274406


==> csvs/prox_vs_basic_solve_time.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.9498680738786279
0.00029484159937054354,0.9498680738786279
0.00029484159937054354,0.9525065963060686
0.0019974017791045936,0.9525065963060686
0.0019974017791045936,0.9551451187335093
0.047934363414270015,0.9551451187335093
0.047934363414270015,0.9577836411609498
0.11569037534200706,0.9577836411609498
0.11569037534200706,0.9604221635883905
0.2158555046661098,0.9604221635883905
0.2158555046661098,0.9630606860158312
0.2270327553946821,0.9630606860158312
0.2270327553946821,0.9656992084432717
0.23652072100459243,0.9656992084432717
0.23652072100459243,0.9683377308707124
0.2559415001421035,0.9683377308707124
0.2559415001421035,0.9709762532981531
0.4642166812026742,0.9709762532981531
0.4642166812026742,0.9736147757255936
3.930654314906267,0.9736147757255936
3.930654314906267,1.0026385224274406


==> csvs/prox_vs_toa_iters.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.002638522427440633
0.30485458152842093,0.002638522427440633
0.30485458152842093,0.005277044854881266
0.36257007938470837,0.005277044854881266
0.36257007938470837,0.0079155672823219
0.41503749927884376,0.0079155672823219
0.41503749927884376,0.013192612137203167
0.45943161863729726,0.013192612137203167
0.45943161863729726,0.0158311345646438
0.48542682717024166,0.0158311345646438
0.48542682717024166,0.018469656992084433
0.49749965947081687,0.018469656992084433
0.49749965947081687,0.021108179419525065
0.524661990453342,0.021108179419525065
0.524661990453342,0.023746701846965697
0.5474877953024933,0.023746701846965697
0.5474877953024933,0.026385224274406333
0.5625946876927017,0.026385224274406333
0.5625946876927017,0.029023746701846966
0.5719063478957097,0.029023746701846966
0.5719063478957097,0.0316622691292876
0.5761922910934242,0.0316622691292876
0.5761922910934242,0.03430079155672823
0.5849625007211562,0.03430079155672823
0.5849625007211562,0.036939313984168866
0.5966443057687916,0.036939313984168866
0.5966443057687916,0.0395778364116095
0.604862058158861,0.0395778364116095
0.604862058158861,0.04221635883905013
0.6129768768907526,0.04221635883905013
0.6129768768907526,0.044854881266490766
0.618909832644494,0.044854881266490766
0.618909832644494,0.047493403693931395
0.6195762558024933,0.047493403693931395
0.6195762558024933,0.05013192612137203
0.6214883767462702,0.05013192612137203
0.6214883767462702,0.052770448548812667
0.6280312226130421,0.052770448548812667
0.6280312226130421,0.055408970976253295
0.632268215499513,0.055408970976253295
0.632268215499513,0.05804749340369393
0.6347155359182557,0.05804749340369393
0.6347155359182557,0.06068601583113457
0.6438561897747247,0.06068601583113457
0.6438561897747247,0.06596306068601583
0.6520766965796931,0.06596306068601583
0.6520766965796931,0.07651715039577836
0.6536752508051705,0.07651715039577836
0.6536752508051705,0.079155672823219
0.667424660913129,0.079155672823219
0.667424660913129,0.08179419525065963
0.6742298388182435,0.08179419525065963
0.6742298388182435,0.08443271767810026
0.6814704815745026,0.08443271767810026
0.6814704815745026,0.0870712401055409
0.6835263352047457,0.0870712401055409
0.6835263352047457,0.08970976253298153
0.6868421147403698,0.08970976253298153
0.6868421147403698,0.09234828496042216
0.6905166714792829,0.09234828496042216
0.6905166714792829,0.09498680738786279
0.6918777046376682,0.09498680738786279
0.6918777046376682,0.09762532981530343
0.6935729986528256,0.09762532981530343
0.6935729986528256,0.10026385224274406
0.6938968722743202,0.10026385224274406
0.6938968722743202,0.10290237467018469
0.6956065644051488,0.10290237467018469
0.6956065644051488,0.10554089709762533
0.6988304652794352,0.10554089709762533
0.6988304652794352,0.10817941952506596
0.7004397181410922,0.10817941952506596
0.7004397181410922,0.11609498680738786
0.7030182622428686,0.11609498680738786
0.7030182622428686,0.11873350923482849
0.7036069972197752,0.11873350923482849
0.7036069972197752,0.12137203166226913
0.7041756590485367,0.12137203166226913
0.7041756590485367,0.12401055408970976
0.7052567344388679,0.12401055408970976
0.7052567344388679,0.1266490765171504
0.7104933828050152,0.1266490765171504
0.7104933828050152,0.12928759894459102
0.7114949066500879,0.12928759894459102
0.7114949066500879,0.13192612137203166
0.7150230412855292,0.13192612137203166
0.7150230412855292,0.1345646437994723
0.7258250365610057,0.1345646437994723
0.7258250365610057,0.1424802110817942
0.726981505593584,0.1424802110817942
0.726981505593584,0.14775725593667546
0.7308133671846109,0.14775725593667546
0.7308133671846109,0.1503957783641161
0.7336065820762916,0.1503957783641161
0.7336065820762916,0.15303430079155672
0.7369655941662062,0.15303430079155672
0.7369655941662062,0.16358839050131926
0.7398481026993274,0.16358839050131926
0.7398481026993274,0.1662269129287599
0.7432245846378885,0.1662269129287599
0.7432245846378885,0.16886543535620052
0.7454271729144023,0.16886543535620052
0.7454271729144023,0.17150395778364116
0.7456828112673151,0.17150395778364116
0.7456828112673151,0.1741424802110818
0.7472339296200333,0.1741424802110818
0.7472339296200333,0.17678100263852242
0.7520724865564145,0.17678100263852242
0.7520724865564145,0.17941952506596306
0.7524785935375307,0.17941952506596306
0.7524785935375307,0.1820580474934037
0.7533600324168748,0.1820580474934037
0.7533600324168748,0.18469656992084432
0.7548875021634686,0.18469656992084432
0.7548875021634686,0.18733509234828497
0.7567288489876361,0.18733509234828497
0.7567288489876361,0.18997361477572558
0.7570232465074596,0.18997361477572558
0.7570232465074596,0.19261213720316622
0.7574296967259218,0.19261213720316622
0.7574296967259218,0.19525065963060687
0.7589919004962051,0.19525065963060687
0.7589919004962051,0.19788918205804748
0.7629608026991507,0.19788918205804748
0.7629608026991507,0.20316622691292877
0.7641870629012304,0.20316622691292877
0.7641870629012304,0.20580474934036938
0.7643717515068579,0.20580474934036938
0.7643717515068579,0.20844327176781002
0.765534746362977,0.20844327176781002
0.765534746362977,0.21372031662269128
0.7691161177699124,0.21372031662269128
0.7691161177699124,0.21635883905013192
0.7697023805782058,0.21635883905013192
0.7697023805782058,0.21899736147757257
0.770265603322384,0.21899736147757257
0.770265603322384,0.22163588390501318
0.7725895038969275,0.22163588390501318
0.7725895038969275,0.22427440633245382
0.773724144176324,0.22427440633245382
0.773724144176324,0.22691292875989447
0.774440299584869,0.22691292875989447
0.774440299584869,0.22955145118733508
0.7749334443652266,0.22955145118733508
0.7749334443652266,0.23218997361477572
0.7764939583528436,0.23218997361477572
0.7764939583528436,0.23482849604221637
0.7794008604866028,0.23482849604221637
0.7794008604866028,0.23746701846965698
0.7824085649273732,0.23746701846965698
0.7824085649273732,0.24010554089709762
0.7831886109268518,0.24010554089709762
0.7831886109268518,0.24274406332453827
0.7835081801032363,0.24274406332453827
0.7835081801032363,0.24538258575197888
0.7858751946471525,0.24538258575197888
0.7858751946471525,0.24802110817941952
0.7865963618908067,0.24802110817941952
0.7865963618908067,0.25065963060686014
0.7872706760142718,0.25065963060686014
0.7872706760142718,0.2532981530343008
0.7884958948062882,0.2532981530343008
0.7884958948062882,0.2638522427440633
0.7917580670065856,0.2638522427440633
0.7917580670065856,0.26649076517150394
0.7935491225325737,0.26649076517150394
0.7935491225325737,0.2770448548812665
0.7960691145110891,0.2770448548812665
0.7960691145110891,0.2796833773087071
0.796466605914868,0.2796833773087071
0.796466605914868,0.28232189973614774
0.797507136101257,0.28232189973614774
0.797507136101257,0.2849604221635884
0.7978111493867333,0.2849604221635884
0.7978111493867333,0.287598944591029
0.7983661388303495,0.287598944591029
0.7983661388303495,0.29023746701846964
0.8013160055762637,0.29023746701846964
0.8013160055762637,0.2928759894459103
0.8017738897943043,0.2928759894459103
0.8017738897943043,0.2955145118733509
0.8073549220576041,0.2955145118733509
0.8073549220576041,0.31926121372031663
0.8103387804964255,0.31926121372031663
0.8103387804964255,0.32189973614775724
0.8105222011362871,0.32189973614775724
0.8105222011362871,0.3245382585751979
0.8107296488382606,0.3245382585751979
0.8107296488382606,0.32717678100263853
0.8119276518474282,0.32717678100263853
0.8119276518474282,0.32981530343007914
0.8123729968242287,0.32981530343007914
0.8123729968242287,0.3324538258575198
0.8129144473995048,0.3324538258575198
0.8129144473995048,0.33509234828496043
0.8204505796692874,0.33509234828496043
0.8204505796692874,0.33773087071240104
0.8210298589546806,0.33773087071240104
0.8210298589546806,0.3403693931398417
0.8216627587414875,0.3403693931398417
0.8216627587414875,0.34300791556728233
0.8259706002249511,0.34300791556728233
0.8259706002249511,0.34564643799472294
0.8263519125149702,0.34564643799472294
0.8263519125149702,0.3482849604221636
0.82823365173352,0.3482849604221636
0.82823365173352,0.35092348284960423
0.8300749985576875,0.35092348284960423
0.8300749985576875,0.35356200527704484
0.8309417423752199,0.35356200527704484
0.8309417423752199,0.3562005277044855
0.8345763907926285,0.3562005277044855
0.8345763907926285,0.35883905013192613
0.8365012677171206,0.35883905013192613
0.8365012677171206,0.36147757255936674
0.8380325203366069,0.36147757255936674
0.8380325203366069,0.3641160949868074
0.8382489300033878,0.3641160949868074
0.8382489300033878,0.36675461741424803
0.8395353278067539,0.36675461741424803
0.8395353278067539,0.37730870712401055
0.8434422222955166,0.37730870712401055
0.8434422222955166,0.37994722955145116
0.8435984426574331,0.37994722955145116
0.8435984426574331,0.38258575197889183
0.8438807980827182,0.38258575197889183
0.8438807980827182,0.38522427440633245
0.8456718536087061,0.38522427440633245
0.8456718536087061,0.38786279683377306
0.8479969065549501,0.38786279683377306
0.8479969065549501,0.39050131926121373
0.85042364394949,0.39050131926121373
0.85042364394949,0.39313984168865435
0.8506223759617734,0.39313984168865435
0.8506223759617734,0.39577836411609496
0.8524428115861422,0.39577836411609496
0.8524428115861422,0.39841688654353563
0.8531586116707288,0.39841688654353563
0.8531586116707288,0.40105540897097625
0.8548020844600644,0.40105540897097625
0.8548020844600644,0.40369393139841686
0.8556100906648252,0.40369393139841686
0.8556100906648252,0.40633245382585753
0.8572598278839181,0.40633245382585753
0.8572598278839181,0.40897097625329815
0.8579809951275721,0.40897097625329815
0.8579809951275721,0.41160949868073876
0.8598223419517397,0.41160949868073876
0.8598223419517397,0.41952506596306066
0.8624964762500651,0.41952506596306066
0.8624964762500651,0.42744063324538256
0.8667334691365358,0.42744063324538256
0.8667334691365358,0.43007915567282323
0.868355994189529,0.43007915567282323
0.868355994189529,0.43271767810026385
0.8687554667217473,0.43271767810026385
0.8687554667217473,0.43799472295514513
0.8694158901898557,0.43799472295514513
0.8694158901898557,0.44327176781002636
0.8712666858777972,0.44327176781002636
0.8712666858777972,0.44591029023746703
0.8714852594773198,0.44591029023746703
0.8714852594773198,0.44854881266490765
0.8716759030244605,0.44854881266490765
0.8716759030244605,0.45118733509234826
0.8724499502794889,0.45118733509234826
0.8724499502794889,0.45382585751978893
0.874469117916141,0.45382585751978893
0.874469117916141,0.46174142480211083
0.8771432522144665,0.46174142480211083
0.8771432522144665,0.46437994722955145
0.8780094756213898,0.46437994722955145
0.8780094756213898,0.46701846965699206
0.8786937037778664,0.46701846965699206
0.8786937037778664,0.46965699208443273
0.8797057662822882,0.46965699208443273
0.8797057662822882,0.47493403693931396
0.8813555035013809,0.47493403693931396
0.8813555035013809,0.48021108179419525
0.8836758820327683,0.48021108179419525
0.8836758820327683,0.48284960422163586
0.8863432182044327,0.48284960422163586
0.8863432182044327,0.48548812664907653
0.8875252707415875,0.48548812664907653
0.8875252707415875,0.48812664907651715
0.8889686876112561,0.48812664907651715
0.8889686876112561,0.49076517150395776
0.8898170822495771,0.49076517150395776
0.8898170822495771,0.49340369393139843
0.8903755088255019,0.49340369393139843
0.8903755088255019,0.49604221635883905
0.8930847960834881,0.49604221635883905
0.8930847960834881,0.5065963060686016
0.8963773689258427,0.5065963060686016
0.8963773689258427,0.5092348284960422
0.8974302663594523,0.5092348284960422
0.8974302663594523,0.5118733509234829
0.8981203859807864,0.5118733509234829
0.8981203859807864,0.5145118733509235
0.9004643264490856,0.5145118733509235
0.9004643264490856,0.5171503957783641
0.9018196060610966,0.5171503957783641
0.9018196060610966,0.5197889182058048
0.9028775331018952,0.5197889182058048
0.9028775331018952,0.5224274406332454
0.9053631258619248,0.5224274406332454
0.9053631258619248,0.525065963060686
0.9068905956085185,0.525065963060686
0.9068905956085185,0.5303430079155673
0.9085769722364053,0.5303430079155673
0.9085769722364053,0.5329815303430079
0.9098021910284219,0.5329815303430079
0.9098021910284219,0.5356200527704486
0.9107326619029126,0.5356200527704486
0.9107326619029126,0.5408970976253298
0.9125371587496606,0.5408970976253298
0.9125371587496606,0.5488126649076517
0.9132883668066691,0.5488126649076517
0.9132883668066691,0.5514511873350924
0.9175378398080271,0.5514511873350924
0.9175378398080271,0.5567282321899736
0.9188632372745945,0.5567282321899736
0.9188632372745945,0.5593667546174143
0.9201466923107853,0.5593667546174143
0.9201466923107853,0.5620052770448549
0.920565532505595,0.5620052770448549
0.920565532505595,0.5646437994722955
0.9210117038531712,0.5646437994722955
0.9210117038531712,0.5672823218997362
0.9211445792887604,0.5672823218997362
0.9211445792887604,0.5699208443271768
0.9223791028775261,0.5699208443271768
0.9223791028775261,0.5725593667546174
0.9233787183970875,0.5725593667546174
0.9233787183970875,0.5778364116094987
0.9240511467667014,0.5778364116094987
0.9240511467667014,0.5804749340369393
0.927487500215632,0.5804749340369393
0.927487500215632,0.58311345646438
0.9284467389749661,0.58311345646438
0.9284467389749661,0.5883905013192612
0.9296106721086019,0.5883905013192612
0.9296106721086019,0.5910290237467019
0.9302910281885955,0.5910290237467019
0.9302910281885955,0.5936675461741425
0.9307373375628862,0.5936675461741425
0.9307373375628862,0.5963060686015831
0.9322553933641659,0.5963060686015831
0.9322553933641659,0.5989445910290238
0.9339108095422275,0.5989445910290238
0.9339108095422275,0.6015831134564644
0.9358696625802845,0.6015831134564644
0.9358696625802845,0.6068601583113457
0.9385994553358568,0.6068601583113457
0.9385994553358568,0.6094986807387863
0.9402937538757322,0.6094986807387863
0.9402937538757322,0.6121372031662269
0.9425145053392399,0.6121372031662269
0.9425145053392399,0.6147757255936676
0.9434164716336326,0.6147757255936676
0.9434164716336326,0.6174142480211082
0.9462287435590192,0.6174142480211082
0.9462287435590192,0.6200527704485488
0.9475325801058645,0.6200527704485488
0.9475325801058645,0.6279683377308707
0.9482849634558447,0.6279683377308707
0.9482849634558447,0.6306068601583114
0.948469699359918,0.6306068601583114
0.948469699359918,0.633245382585752
0.9504179711494396,0.633245382585752
0.9504179711494396,0.6358839050131926
0.9510903995190536,0.6358839050131926
0.9510903995190536,0.6411609498680739
0.9521714749093848,0.6411609498680739
0.9521714749093848,0.6437994722955145
0.9541963103868752,0.6437994722955145
0.9541963103868752,0.6490765171503958
0.9556058806415466,0.6490765171503958
0.9556058806415466,0.6517150395778364
0.9560566524124029,0.6517150395778364
0.9560566524124029,0.6569920844327177
0.9569312781081141,0.6569920844327177
0.9569312781081141,0.6596306068601583
0.9593580155026541,0.6596306068601583
0.9593580155026541,0.662269129287599
0.9604716358133627,0.662269129287599
0.9604716358133627,0.6701846965699209
0.9610058683841364,0.6701846965699209
0.9610058683841364,0.6728232189973615
0.9611109866064051,0.6728232189973615
0.9611109866064051,0.6754617414248021
0.9615258521853643,0.6754617414248021
0.9615258521853643,0.6807387862796834
0.9625252945813372,0.6807387862796834
0.9625252945813372,0.683377308707124
0.963474123974886,0.683377308707124
0.963474123974886,0.6860158311345647
0.9668331360648007,0.6860158311345647
0.9668331360648007,0.6886543535620053
0.9696263509564811,0.6886543535620053
0.9696263509564811,0.6912928759894459
0.9708536543404835,0.6912928759894459
0.9708536543404835,0.6939313984168866
0.9717109555685763,0.6939313984168866
0.9717109555685763,0.6965699208443272
0.9740047914670554,0.6965699208443272
0.9740047914670554,0.6992084432717678
0.9749090190371695,0.6992084432717678
0.9749090190371695,0.7018469656992085
0.9776321869715455,0.7018469656992085
0.9776321869715455,0.7044854881266491
0.9789383844721704,0.7044854881266491
0.9789383844721704,0.7071240105540897
0.980100442562295,0.7071240105540897
0.980100442562295,0.7097625329815304
0.9808911770522953,0.7097625329815304
0.9808911770522953,0.7150395778364116
0.9817377936072716,0.7150395778364116
0.9817377936072716,0.7176781002638523
0.9855004303048849,0.7176781002638523
0.9855004303048849,0.7203166226912929
0.9868246112522668,0.7203166226912929
0.9868246112522668,0.7229551451187335
0.9924663273145925,0.7229551451187335
0.9924663273145925,0.7255936675461742
0.9929795723222277,0.7255936675461742
0.9929795723222277,0.7282321899736148
1.0,0.7282321899736148
1.0,0.7704485488126649
1.0089887832272548,0.7704485488126649
1.0089887832272548,0.7730870712401056
1.0107264065930583,0.7730870712401056
1.0107264065930583,0.7757255936675461
1.0188590272513158,0.7757255936675461
1.0188590272513158,0.7783641160949868
1.0204641025597154,0.7783641160949868
1.0204641025597154,0.7810026385224275
1.0208586048976644,0.7810026385224275
1.0208586048976644,0.783641160949868
1.0230836131130412,0.783641160949868
1.0230836131130412,0.7889182058047494
1.0238467419543678,0.7889182058047494
1.0238467419543678,0.7915567282321899
1.0255350921071376,0.7915567282321899
1.0255350921071376,0.7941952506596306
1.027480736422107,0.7941952506596306
1.027480736422107,0.7968337730870713
1.0297473433940518,0.7968337730870713
1.0297473433940518,0.7994722955145118
1.0356239097307212,0.7994722955145118
1.0356239097307212,0.8047493403693932
1.0395283641866373,0.8047493403693932
1.0395283641866373,0.8073878627968337
1.0408337175085773,0.8073878627968337
1.0408337175085773,0.8100263852242744
1.0411386947934864,0.8100263852242744
1.0411386947934864,0.8126649076517151
1.0418201756946268,0.8126649076517151
1.0418201756946268,0.8179419525065963
1.0473057147783569,0.8179419525065963
1.0473057147783569,0.8258575197889182
1.0506260730699681,0.8258575197889182
1.0506260730699681,0.8284960422163589
1.0544477840223765,0.8284960422163589
1.0544477840223765,0.8311345646437994
1.0588936890535685,0.8311345646437994
1.0588936890535685,0.8364116094986808
1.0641303374197155,0.8364116094986808
1.0641303374197155,0.841688654353562
1.078002512001273,0.841688654353562
1.078002512001273,0.8522427440633246
1.0874628412503393,0.8522427440633246
1.0874628412503393,0.8601583113456465
1.0901978089715783,0.8601583113456465
1.0901978089715783,0.8654353562005277
1.0995356735509143,0.8654353562005277
1.0995356735509143,0.8680738786279684
1.1064996213006788,0.8680738786279684
1.1064996213006788,0.8707124010554089
1.1096244911744981,0.8707124010554089
1.1096244911744981,0.8733509234828496
1.1110313123887439,0.8733509234828496
1.1110313123887439,0.8759894459102903
1.1154772174199359,0.8759894459102903
1.1154772174199359,0.8865435356200527
1.1202942337177118,0.8865435356200527
1.1202942337177118,0.8891820580474934
1.1210154009613658,0.8891820580474934
1.1210154009613658,0.8944591029023746
1.1312445332782528,0.8944591029023746
1.1312445332782528,0.899736147757256
1.1375035237499351,0.899736147757256
1.1375035237499351,0.9076517150395779
1.1432570509802324,0.9076517150395779
1.1432570509802324,0.9102902374670184
1.144389909335175,0.9102902374670184
1.144389909335175,0.9129287598944591
1.1468413883292712,0.9129287598944591
1.1468413883292712,0.9155672823218998
1.1516627950495841,0.9155672823218998
1.1516627950495841,0.9182058047493403
1.15754127698648,0.9182058047493403
1.15754127698648,0.920844327176781
1.1699250014423124,0.920844327176781
1.1699250014423124,0.9287598944591029
1.1864131242308813,0.9287598944591029
1.1864131242308813,0.9313984168865436
1.197939377611909,0.9313984168865436
1.197939377611909,0.9340369393139841
1.1993088082234067,0.9340369393139841
1.1993088082234067,0.9366754617414248
1.2016338611696504,0.9366754617414248
1.2016338611696504,0.9393139841688655
1.2064508774674263,0.9393139841688655
1.2064508774674263,0.941952506596306
1.222392421336448,0.941952506596306
1.222392421336448,0.9445910290237467
1.234465253637023,0.9445910290237467
1.234465253637023,0.9472295514511874
1.2410080995037949,0.9472295514511874
1.2410080995037949,0.9525065963060686
1.253756592245783,0.9525065963060686
1.253756592245783,0.9551451187335093
1.2563397532597855,0.9551451187335093
1.2563397532597855,0.9577836411609498
1.289506617194985,0.9577836411609498
1.289506617194985,0.9604221635883905
1.3219280948873624,0.9604221635883905
1.3219280948873624,0.9630606860158312
1.4150374992788437,0.9630606860158312
1.4150374992788437,0.9656992084432717
1.4329594072761063,0.9656992084432717
1.4329594072761063,0.9683377308707124
1.4854268271702418,0.9683377308707124
1.4854268271702418,0.9709762532981531
1.6438561897747246,0.9709762532981531
1.6438561897747246,0.9736147757255936
3.287712379549449,0.9736147757255936
3.287712379549449,1.0026385224274406


==> csvs/prox_vs_toa_solve_time.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.23482849604221637
0.004334281718033338,0.23482849604221637
0.004334281718033338,0.23746701846965698
0.007930923739248062,0.23746701846965698
0.007930923739248062,0.24010554089709762
0.01366147458839613,0.24010554089709762
0.01366147458839613,0.24274406332453827
0.018743966047653497,0.24274406332453827
0.018743966047653497,0.24538258575197888
0.03452877124259211,0.24538258575197888
0.03452877124259211,0.24802110817941952
0.03588618923645803,0.24802110817941952
0.03588618923645803,0.25065963060686014
0.03606711923681888,0.25065963060686014
0.03606711923681888,0.2532981530343008
0.037992995429757585,0.2532981530343008
0.037992995429757585,0.2559366754617414
0.04066052857961232,0.2559366754617414
0.04066052857961232,0.25857519788918204
0.04120225668328675,0.25857519788918204
0.04120225668328675,0.2612137203166227
0.043366576283283255,0.2612137203166227
0.043366576283283255,0.2638522427440633
0.04459849384207788,0.2638522427440633
0.04459849384207788,0.26649076517150394
0.04459943677181314,0.26649076517150394
0.04459943677181314,0.2691292875989446
0.0476529755914158,0.2691292875989446
0.0476529755914158,0.2717678100263852
0.04865373172977795,0.2717678100263852
0.04865373172977795,0.27440633245382584
0.056151155590133874,0.27440633245382584
0.056151155590133874,0.2770448548812665
0.07074340693131229,0.2770448548812665
0.07074340693131229,0.2796833773087071
0.07136875538468526,0.2796833773087071
0.07136875538468526,0.28232189973614774
0.07746929489410634,0.28232189973614774
0.07746929489410634,0.2849604221635884
0.07845429644589079,0.2849604221635884
0.07845429644589079,0.287598944591029
0.08102957076436454,0.287598944591029
0.08102957076436454,0.29023746701846964
0.09322817893902227,0.29023746701846964
0.09322817893902227,0.2928759894459103
0.09421773082860775,0.2928759894459103
0.09421773082860775,0.2955145118733509
0.095400320998143,0.2955145118733509
0.095400320998143,0.29815303430079154
0.10637535751692045,0.29815303430079154
0.10637535751692045,0.3007915567282322
0.11841561504587152,0.3007915567282322
0.11841561504587152,0.3034300791556728
0.12241120081661264,0.3034300791556728
0.12241120081661264,0.30606860158311344
0.12332919157164395,0.30606860158311344
0.12332919157164395,0.3087071240105541
0.12532326904466182,0.3087071240105541
0.12532326904466182,0.3113456464379947
0.1255661389917138,0.3113456464379947
0.1255661389917138,0.31398416886543534
0.1333246142560931,0.31398416886543534
0.1333246142560931,0.316622691292876
0.13424537603519893,0.316622691292876
0.13424537603519893,0.31926121372031663
0.13529833873414937,0.31926121372031663
0.13529833873414937,0.32189973614775724
0.14658899539872663,0.32189973614775724
0.14658899539872663,0.3245382585751979
0.15686661182661632,0.3245382585751979
0.15686661182661632,0.32717678100263853
0.15719507567574886,0.32717678100263853
0.15719507567574886,0.32981530343007914
0.17056502367662676,0.32981530343007914
0.17056502367662676,0.3324538258575198
0.17419122941334012,0.3324538258575198
0.17419122941334012,0.33509234828496043
0.17466866660503905,0.33509234828496043
0.17466866660503905,0.33773087071240104
0.1764665976820303,0.33773087071240104
0.1764665976820303,0.3403693931398417
0.17752296377059243,0.3403693931398417
0.17752296377059243,0.34300791556728233
0.17945421029485803,0.34300791556728233
0.17945421029485803,0.34564643799472294
0.18613607979544303,0.34564643799472294
0.18613607979544303,0.3482849604221636
0.20801173544672102,0.3482849604221636
0.20801173544672102,0.35092348284960423
0.21342933558285043,0.35092348284960423
0.21342933558285043,0.35356200527704484
0.22686398482304906,0.35356200527704484
0.22686398482304906,0.3562005277044855
0.2300084777715233,0.3562005277044855
0.2300084777715233,0.35883905013192613
0.23430913832601594,0.35883905013192613
0.23430913832601594,0.36147757255936674
0.2368725093163309,0.36147757255936674
0.2368725093163309,0.3641160949868074
0.23834281060460286,0.3641160949868074
0.23834281060460286,0.36675461741424803
0.238791724180417,0.36675461741424803
0.238791724180417,0.36939313984168864
0.2442498109468475,0.36939313984168864
0.2442498109468475,0.3720316622691293
0.2442740905717911,0.3720316622691293
0.2442740905717911,0.37467018469656993
0.24684028960717233,0.37467018469656993
0.24684028960717233,0.37730870712401055
0.2710026183114464,0.37730870712401055
0.2710026183114464,0.37994722955145116
0.2789868786347442,0.37994722955145116
0.2789868786347442,0.38258575197889183
0.28924030615797947,0.38258575197889183
0.28924030615797947,0.38522427440633245
0.2947230280030448,0.38522427440633245
0.2947230280030448,0.38786279683377306
0.29771553554290836,0.38786279683377306
0.29771553554290836,0.39050131926121373
0.3162251545611994,0.39050131926121373
0.3162251545611994,0.39313984168865435
0.3180466310379005,0.39313984168865435
0.3180466310379005,0.39577836411609496
0.3323136189175391,0.39577836411609496
0.3323136189175391,0.39841688654353563
0.3355874324673545,0.39841688654353563
0.3355874324673545,0.40105540897097625
0.33706749758389815,0.40105540897097625
0.33706749758389815,0.40369393139841686
0.341302435805252,0.40369393139841686
0.341302435805252,0.40633245382585753
0.3432151876321231,0.40633245382585753
0.3432151876321231,0.40897097625329815
0.3559337320650025,0.40897097625329815
0.3559337320650025,0.41160949868073876
0.3577283595030771,0.41160949868073876
0.3577283595030771,0.41424802110817943
0.3621467133883738,0.41424802110817943
0.3621467133883738,0.41688654353562005
0.3718016214488481,0.41688654353562005
0.3718016214488481,0.41952506596306066
0.3750827356247734,0.41952506596306066
0.3750827356247734,0.42216358839050133
0.3790109751955561,0.42216358839050133
0.3790109751955561,0.42480211081794195
0.37932500492994564,0.42480211081794195
0.37932500492994564,0.42744063324538256
0.3864003488028636,0.42744063324538256
0.3864003488028636,0.43007915567282323
0.3870729689915861,0.43007915567282323
0.3870729689915861,0.43271767810026385
0.3897361190453303,0.43271767810026385
0.3897361190453303,0.43535620052770446
0.3959769172178459,0.43535620052770446
0.3959769172178459,0.43799472295514513
0.4019453611926593,0.43799472295514513
0.4019453611926593,0.44063324538258575
0.41259226349381534,0.44063324538258575
0.41259226349381534,0.44327176781002636
0.4129935658385197,0.44327176781002636
0.4129935658385197,0.44591029023746703
0.416002979135526,0.44591029023746703
0.416002979135526,0.44854881266490765
0.42216316840108603,0.44854881266490765
0.42216316840108603,0.45118733509234826
0.4232374875294555,0.45118733509234826
0.4232374875294555,0.45382585751978893
0.4244018547013781,0.45382585751978893
0.4244018547013781,0.45646437994722955
0.4272353268986522,0.45646437994722955
0.4272353268986522,0.45910290237467016
0.427493142824196,0.45910290237467016
0.427493142824196,0.46174142480211083
0.43316612138482863,0.46174142480211083
0.43316612138482863,0.46437994722955145
0.4352043678989106,0.46437994722955145
0.4352043678989106,0.46701846965699206
0.4374238591664175,0.46701846965699206
0.4374238591664175,0.46965699208443273
0.4441223098970258,0.46965699208443273
0.4441223098970258,0.47229551451187335
0.44641139025099535,0.47229551451187335
0.44641139025099535,0.47493403693931396
0.45927411810379304,0.47493403693931396
0.45927411810379304,0.47757255936675463
0.46143627197339615,0.47757255936675463
0.46143627197339615,0.48021108179419525
0.46410439484924815,0.48021108179419525
0.46410439484924815,0.48284960422163586
0.46702102835731246,0.48284960422163586
0.46702102835731246,0.48548812664907653
0.4698299128437387,0.48548812664907653
0.4698299128437387,0.48812664907651715
0.47323820132693195,0.48812664907651715
0.47323820132693195,0.49076517150395776
0.47443675364844334,0.49076517150395776
0.47443675364844334,0.49340369393139843
0.48287569619221604,0.49340369393139843
0.48287569619221604,0.49604221635883905
0.4908233390703037,0.49604221635883905
0.4908233390703037,0.49868073878627966
0.49442631727529485,0.49868073878627966
0.49442631727529485,0.5013192612137203
0.4987583436937801,0.5013192612137203
0.4987583436937801,0.503957783641161
0.5043212161436187,0.503957783641161
0.5043212161436187,0.5065963060686016
0.5053155375224704,0.5065963060686016
0.5053155375224704,0.5092348284960422
0.514731833199855,0.5092348284960422
0.514731833199855,0.5118733509234829
0.5148934914502576,0.5118733509234829
0.5148934914502576,0.5145118733509235
0.5233187579788694,0.5145118733509235
0.5233187579788694,0.5171503957783641
0.5258622685871694,0.5171503957783641
0.5258622685871694,0.5197889182058048
0.5268072279125124,0.5197889182058048
0.5268072279125124,0.5224274406332454
0.5274883149889414,0.5224274406332454
0.5274883149889414,0.525065963060686
0.5293005278258488,0.525065963060686
0.5293005278258488,0.5277044854881267
0.5295598089121812,0.5277044854881267
0.5295598089121812,0.5303430079155673
0.5307734620433135,0.5303430079155673
0.5307734620433135,0.5329815303430079
0.5334302060179382,0.5329815303430079
0.5334302060179382,0.5356200527704486
0.5355878156123659,0.5356200527704486
0.5355878156123659,0.5382585751978892
0.536947449340678,0.5382585751978892
0.536947449340678,0.5408970976253298
0.5372271048896099,0.5408970976253298
0.5372271048896099,0.5435356200527705
0.5407166891592555,0.5435356200527705
0.5407166891592555,0.5461741424802111
0.5425206473875527,0.5461741424802111
0.5425206473875527,0.5488126649076517
0.542743981710472,0.5488126649076517
0.542743981710472,0.5514511873350924
0.5597190735210623,0.5514511873350924
0.5597190735210623,0.554089709762533
0.5627044045164304,0.554089709762533
0.5627044045164304,0.5567282321899736
0.563347442102721,0.5567282321899736
0.563347442102721,0.5593667546174143
0.5636353179675659,0.5593667546174143
0.5636353179675659,0.5620052770448549
0.564912443800034,0.5620052770448549
0.564912443800034,0.5646437994722955
0.5674875794013524,0.5646437994722955
0.5674875794013524,0.5672823218997362
0.5688022445595032,0.5672823218997362
0.5688022445595032,0.5699208443271768
0.5691081209721934,0.5699208443271768
0.5691081209721934,0.5725593667546174
0.5702229883119313,0.5725593667546174
0.5702229883119313,0.575197889182058
0.573654813678198,0.575197889182058
0.573654813678198,0.5778364116094987
0.5745725759091747,0.5778364116094987
0.5745725759091747,0.5804749340369393
0.574825109746119,0.5804749340369393
0.574825109746119,0.58311345646438
0.5785357714348529,0.58311345646438
0.5785357714348529,0.5857519788918206
0.5832839972299371,0.5857519788918206
0.5832839972299371,0.5883905013192612
0.5838478057884643,0.5883905013192612
0.5838478057884643,0.5910290237467019
0.5888860054323549,0.5910290237467019
0.5888860054323549,0.5936675461741425
0.5949363647189034,0.5936675461741425
0.5949363647189034,0.5963060686015831
0.5954845593753026,0.5963060686015831
0.5954845593753026,0.5989445910290238
0.5959857966652057,0.5989445910290238
0.5959857966652057,0.6015831134564644
0.5967921236321128,0.6015831134564644
0.5967921236321128,0.604221635883905
0.5985383933139199,0.604221635883905
0.5985383933139199,0.6068601583113457
0.6004098240654908,0.6068601583113457
0.6004098240654908,0.6094986807387863
0.6021614104696549,0.6094986807387863
0.6021614104696549,0.6121372031662269
0.606735057558532,0.6121372031662269
0.606735057558532,0.6147757255936676
0.609522031804558,0.6147757255936676
0.609522031804558,0.6174142480211082
0.6128992001681111,0.6174142480211082
0.6128992001681111,0.6200527704485488
0.6134984802658875,0.6200527704485488
0.6134984802658875,0.6226912928759895
0.6275362804360106,0.6226912928759895
0.6275362804360106,0.6253298153034301
0.6321638129281352,0.6253298153034301
0.6321638129281352,0.6279683377308707
0.6331987352855184,0.6279683377308707
0.6331987352855184,0.6306068601583114
0.6352698344485688,0.6306068601583114
0.6352698344485688,0.633245382585752
0.6365570285235318,0.633245382585752
0.6365570285235318,0.6358839050131926
0.6391590730826416,0.6358839050131926
0.6391590730826416,0.6385224274406333
0.6395417568174456,0.6385224274406333
0.6395417568174456,0.6411609498680739
0.6427907369381355,0.6411609498680739
0.6427907369381355,0.6437994722955145
0.6453329593138493,0.6437994722955145
0.6453329593138493,0.6464379947229552
0.650099227418016,0.6464379947229552
0.650099227418016,0.6490765171503958
0.6504579322933411,0.6490765171503958
0.6504579322933411,0.6517150395778364
0.6509008716501954,0.6517150395778364
0.6509008716501954,0.6543535620052771
0.6524457292866835,0.6543535620052771
0.6524457292866835,0.6569920844327177
0.6527395368722692,0.6569920844327177
0.6527395368722692,0.6596306068601583
0.65378939162731,0.6596306068601583
0.65378939162731,0.662269129287599
0.6606171082632788,0.662269129287599
0.6606171082632788,0.6649076517150396
0.6648157142970683,0.6649076517150396
0.6648157142970683,0.6675461741424802
0.6672056792199795,0.6675461741424802
0.6672056792199795,0.6701846965699209
0.6690410613405265,0.6701846965699209
0.6690410613405265,0.6728232189973615
0.6695383657462028,0.6728232189973615
0.6695383657462028,0.6754617414248021
0.6707495111977264,0.6754617414248021
0.6707495111977264,0.6781002638522428
0.674821055348931,0.6781002638522428
0.674821055348931,0.6807387862796834
0.678073536595538,0.6807387862796834
0.678073536595538,0.683377308707124
0.6797686399552427,0.683377308707124
0.6797686399552427,0.6860158311345647
0.6817380995969896,0.6860158311345647
0.6817380995969896,0.6886543535620053
0.6842651820710248,0.6886543535620053
0.6842651820710248,0.6912928759894459
0.6846754083026105,0.6912928759894459
0.6846754083026105,0.6939313984168866
0.691710496295566,0.6939313984168866
0.691710496295566,0.6965699208443272
0.6934405139971613,0.6965699208443272
0.6934405139971613,0.6992084432717678
0.6951541311915592,0.6992084432717678
0.6951541311915592,0.7018469656992085
0.696736812823685,0.7018469656992085
0.696736812823685,0.7044854881266491
0.6991731760787042,0.7044854881266491
0.6991731760787042,0.7071240105540897
0.7047231456095236,0.7071240105540897
0.7047231456095236,0.7097625329815304
0.705001813110852,0.7097625329815304
0.705001813110852,0.712401055408971
0.7058936468036342,0.712401055408971
0.7058936468036342,0.7150395778364116
0.7084422095804597,0.7150395778364116
0.7084422095804597,0.7176781002638523
0.7146287996760444,0.7176781002638523
0.7146287996760444,0.7203166226912929
0.7155104573971183,0.7203166226912929
0.7155104573971183,0.7229551451187335
0.7164324622441022,0.7229551451187335
0.7164324622441022,0.7255936675461742
0.7165284643253451,0.7255936675461742
0.7165284643253451,0.7282321899736148
0.7212471753643311,0.7282321899736148
0.7212471753643311,0.7308707124010554
0.7219692403026247,0.7308707124010554
0.7219692403026247,0.7335092348284961
0.7223677377458735,0.7335092348284961
0.7223677377458735,0.7361477572559367
0.7250665649194739,0.7361477572559367
0.7250665649194739,0.7387862796833773
0.7251426516280242,0.7387862796833773
0.7251426516280242,0.741424802110818
0.7254918125298003,0.741424802110818
0.7254918125298003,0.7440633245382586
0.7256032261085348,0.7440633245382586
0.7256032261085348,0.7467018469656992
0.7258521110039743,0.7467018469656992
0.7258521110039743,0.7493403693931399
0.7349998195593406,0.7493403693931399
0.7349998195593406,0.7519788918205804
0.7356993382018215,0.7519788918205804
0.7356993382018215,0.7546174142480211
0.7359666536797206,0.7546174142480211
0.7359666536797206,0.7572559366754618
0.7362304533764931,0.7572559366754618
0.7362304533764931,0.7598944591029023
0.7382720185727646,0.7598944591029023
0.7382720185727646,0.762532981530343
0.7405745994388652,0.762532981530343
0.7405745994388652,0.7651715039577837
0.7419823165492867,0.7651715039577837
0.7419823165492867,0.7678100263852242
0.7438329987423069,0.7678100263852242
0.7438329987423069,0.7704485488126649
0.7456762562162559,0.7704485488126649
0.7456762562162559,0.7730870712401056
0.7530387934454799,0.7730870712401056
0.7530387934454799,0.7757255936675461
0.7531565673355376,0.7757255936675461
0.7531565673355376,0.7783641160949868
0.7536153003659166,0.7783641160949868
0.7536153003659166,0.7810026385224275
0.7545139508064685,0.7810026385224275
0.7545139508064685,0.783641160949868
0.7560171475772488,0.783641160949868
0.7560171475772488,0.7862796833773087
0.7565091243928325,0.7862796833773087
0.7565091243928325,0.7889182058047494
0.7566310385377601,0.7889182058047494
0.7566310385377601,0.7915567282321899
0.7587594120882483,0.7915567282321899
0.7587594120882483,0.7941952506596306
0.7604839294483847,0.7941952506596306
0.7604839294483847,0.7968337730870713
0.7651151712824494,0.7968337730870713
0.7651151712824494,0.7994722955145118
0.7682159811186499,0.7994722955145118
0.7682159811186499,0.8021108179419525
0.7756751486195602,0.8021108179419525
0.7756751486195602,0.8047493403693932
0.7788068696916982,0.8047493403693932
0.7788068696916982,0.8073878627968337
0.7789272611459772,0.8073878627968337
0.7789272611459772,0.8100263852242744
0.7809784135838224,0.8100263852242744
0.7809784135838224,0.8126649076517151
0.7869668322603415,0.8126649076517151
0.7869668322603415,0.8153034300791556
0.7883947105289448,0.8153034300791556
0.7883947105289448,0.8179419525065963
0.7897538486729965,0.8179419525065963
0.7897538486729965,0.820580474934037
0.7899948883318444,0.820580474934037
0.7899948883318444,0.8232189973614775
0.7940647529247994,0.8232189973614775
0.7940647529247994,0.8258575197889182
0.7962763843418346,0.8258575197889182
0.7962763843418346,0.8284960422163589
0.7987581205611283,0.8284960422163589
0.7987581205611283,0.8311345646437994
0.8040099774157823,0.8311345646437994
0.8040099774157823,0.8337730870712401
0.8081506221347919,0.8337730870712401
0.8081506221347919,0.8364116094986808
0.8135330648395235,0.8364116094986808
0.8135330648395235,0.8390501319261213
0.8177602351487725,0.8390501319261213
0.8177602351487725,0.841688654353562
0.8182743986400122,0.841688654353562
0.8182743986400122,0.8443271767810027
0.8185916876216177,0.8443271767810027
0.8185916876216177,0.8469656992084432
0.8187666924880342,0.8469656992084432
0.8187666924880342,0.8496042216358839
0.8201335917393016,0.8496042216358839
0.8201335917393016,0.8522427440633246
0.8222710177583379,0.8522427440633246
0.8222710177583379,0.8548812664907651
0.8237354439693584,0.8548812664907651
0.8237354439693584,0.8575197889182058
0.8270099643707087,0.8575197889182058
0.8270099643707087,0.8601583113456465
0.8292216456845171,0.8601583113456465
0.8292216456845171,0.862796833773087
0.8321706056344972,0.862796833773087
0.8321706056344972,0.8654353562005277
0.8327143316574823,0.8654353562005277
0.8327143316574823,0.8680738786279684
0.8334869684587412,0.8680738786279684
0.8334869684587412,0.8707124010554089
0.8358873533604131,0.8707124010554089
0.8358873533604131,0.8733509234828496
0.8363212180898213,0.8733509234828496
0.8363212180898213,0.8759894459102903
0.845097977425786,0.8759894459102903
0.845097977425786,0.8786279683377308
0.8466282681865125,0.8786279683377308
0.8466282681865125,0.8812664907651715
0.847962449787927,0.8812664907651715
0.847962449787927,0.8839050131926122
0.8487626938546858,0.8839050131926122
0.8487626938546858,0.8865435356200527
0.8556464684066648,0.8865435356200527
0.8556464684066648,0.8891820580474934
0.856200060224411,0.8891820580474934
0.856200060224411,0.8918205804749341
0.8593703095748536,0.8918205804749341
0.8593703095748536,0.8944591029023746
0.864031618554906,0.8944591029023746
0.864031618554906,0.8970976253298153
0.8641429874353898,0.8970976253298153
0.8641429874353898,0.899736147757256
0.8671630364500978,0.899736147757256
0.8671630364500978,0.9023746701846965
0.8680202007855146,0.9023746701846965
0.8680202007855146,0.9050131926121372
0.8689765756103941,0.9050131926121372
0.8689765756103941,0.9076517150395779
0.8709270982601673,0.9076517150395779
0.8709270982601673,0.9102902374670184
0.8714644567124842,0.9102902374670184
0.8714644567124842,0.9129287598944591
0.8847445391232779,0.9129287598944591
0.8847445391232779,0.9155672823218998
0.8943695949136174,0.9155672823218998
0.8943695949136174,0.9182058047493403
0.8989577810746152,0.9182058047493403
0.8989577810746152,0.920844327176781
0.8991420307438781,0.920844327176781
0.8991420307438781,0.9234828496042217
0.905303982231509,0.9234828496042217
0.905303982231509,0.9261213720316622
0.9179462637233948,0.9261213720316622
0.9179462637233948,0.9287598944591029
0.9248528585415303,0.9287598944591029
0.9248528585415303,0.9313984168865436
0.9307037153526192,0.9313984168865436
0.9307037153526192,0.9340369393139841
0.9375503904844348,0.9340369393139841
0.9375503904844348,0.9366754617414248
0.9416824032004583,0.9366754617414248
0.9416824032004583,0.9393139841688655
0.9448998518343888,0.9393139841688655
0.9448998518343888,0.941952506596306
0.9498533980362617,0.941952506596306
0.9498533980362617,0.9445910290237467
0.9524830820152828,0.9445910290237467
0.9524830820152828,0.9472295514511874
0.9649850620686437,0.9472295514511874
0.9649850620686437,0.9498680738786279
0.9788010805201248,0.9498680738786279
0.9788010805201248,0.9525065963060686
1.002142530344202,0.9525065963060686
1.002142530344202,0.9551451187335093
1.0380663198628919,0.9551451187335093
1.0380663198628919,0.9577836411609498
1.0643884942499116,0.9577836411609498
1.0643884942499116,0.9604221635883905
1.0684863645781322,0.9604221635883905
1.0684863645781322,0.9630606860158312
1.0922470757537939,0.9630606860158312
1.0922470757537939,0.9656992084432717
1.1093513346738797,0.9656992084432717
1.1093513346738797,0.9683377308707124
1.1328229160370147,0.9683377308707124
1.1328229160370147,0.9709762532981531
1.1695033556933285,0.9709762532981531
1.1695033556933285,0.9736147757255936
2.339006711386657,0.9736147757255936
2.339006711386657,1.0026385224274406


==> csvs/toa_vs_curve_iters.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.18469656992084432
0.03562390973072122,0.18469656992084432
0.03562390973072122,0.18733509234828497
0.036525876025113875,0.18733509234828497
0.036525876025113875,0.18997361477572558
0.03952836418663728,0.18997361477572558
0.03952836418663728,0.19261213720316622
0.04730571477835682,0.19261213720316622
0.04730571477835682,0.19525065963060687
0.0489096004809465,0.19525065963060687
0.0489096004809465,0.19788918205804748
0.051530300640082086,0.19788918205804748
0.051530300640082086,0.20052770448548812
0.05246741989413548,0.20052770448548812
0.05246741989413548,0.20316622691292877
0.0544477840223765,0.20316622691292877
0.0544477840223765,0.20844327176781002
0.056583528366367514,0.20844327176781002
0.056583528366367514,0.21108179419525067
0.058893689053568614,0.21108179419525067
0.058893689053568614,0.21635883905013192
0.06140054466414327,0.21635883905013192
0.06140054466414327,0.22427440633245382
0.06413033741971556,0.22427440633245382
0.06413033741971556,0.22955145118733508
0.06711419585853703,0.22955145118733508
0.06711419585853703,0.23746701846965698
0.0721497857558354,0.23746701846965698
0.0721497857558354,0.24010554089709762
0.07400058144377678,0.24010554089709762
0.07400058144377678,0.24802110817941952
0.07662128160291239,0.24802110817941952
0.07662128160291239,0.25065963060686014
0.07800251200127316,0.25065963060686014
0.07800251200127316,0.2612137203166227
0.08017034868398336,0.2612137203166227
0.08017034868398336,0.2638522427440633
0.08246216019197297,0.2638522427440633
0.08246216019197297,0.2717678100263852
0.08488889758651294,0.2717678100263852
0.08488889758651294,0.27440633245382584
0.0874628412503394,0.27440633245382584
0.0874628412503394,0.2770448548812665
0.0892673380970873,0.2770448548812665
0.0892673380970873,0.2796833773087071
0.09310940439148145,0.2796833773087071
0.09310940439148145,0.287598944591029
0.09515723304034003,0.287598944591029
0.09515723304034003,0.29023746701846964
0.09953567355091437,0.29023746701846964
0.09953567355091437,0.29815303430079154
0.10309349296410372,0.29815303430079154
0.10309349296410372,0.3007915567282322
0.10496955960154247,0.3007915567282322
0.10496955960154247,0.3034300791556728
0.10691520391651188,0.3034300791556728
0.10691520391651188,0.31398416886543534
0.10852445677816905,0.31398416886543534
0.10852445677816905,0.316622691292876
0.11103131238874395,0.316622691292876
0.11103131238874395,0.32189973614775724
0.11547721741993588,0.32189973614775724
0.11547721741993588,0.32717678100263853
0.12199052437861026,0.32717678100263853
0.12199052437861026,0.32981530343007914
0.12338241550528205,0.32981530343007914
0.12338241550528205,0.3324538258575198
0.12553088208385882,0.3324538258575198
0.12553088208385882,0.34300791556728233
0.13124453327825272,0.34300791556728233
0.13124453327825272,0.34564643799472294
0.13750352374993502,0.34564643799472294
0.13750352374993502,0.3562005277044855
0.13972476366661318,0.3562005277044855
0.13972476366661318,0.35883905013192613
0.14201900487242786,0.35883905013192613
0.14201900487242786,0.36147757255936674
0.1429579538420431,0.36147757255936674
0.1429579538420431,0.3641160949868074
0.14438990933517493,0.3641160949868074
0.14438990933517493,0.36939313984168864
0.15200309344505006,0.36939313984168864
0.15200309344505006,0.38522427440633245
0.16046467219324612,0.38522427440633245
0.16046467219324612,0.39577836411609496
0.1622714288988771,0.39577836411609496
0.1622714288988771,0.39841688654353563
0.1650592462704962,0.39841688654353563
0.1650592462704962,0.40105540897097625
0.16600995143892933,0.40105540897097625
0.16600995143892933,0.40633245382585753
0.16664986940945128,0.40633245382585753
0.16664986940945128,0.40897097625329815
0.16992500144231237,0.40897097625329815
0.16992500144231237,0.41688654353562005
0.17283659686221553,0.41688654353562005
0.17283659686221553,0.41952506596306066
0.1740293997750489,0.41952506596306066
0.1740293997750489,0.42216358839050133
0.1750867065580914,0.42216358839050133
0.1750867065580914,0.42480211081794195
0.1755715645834544,0.42480211081794195
0.1755715645834544,0.42744063324538256
0.17687776208407918,0.42744063324538256
0.17687776208407918,0.43535620052770446
0.1783372412585124,0.43535620052770446
0.1783372412585124,0.43799472295514513
0.18057224564182084,0.43799472295514513
0.18057224564182084,0.44854881266490765
0.18286405714981044,0.44854881266490765
0.18286405714981044,0.45118733509234826
0.18344614109593127,0.45118733509234826
0.18344614109593127,0.45382585751978893
0.18442457113742758,0.45382585751978893
0.18442457113742758,0.45646437994722955
0.18982455888001723,0.45646437994722955
0.18982455888001723,0.45910290237467016
0.19264507794239583,0.45910290237467016
0.19264507794239583,0.48284960422163586
0.20281688299968706,0.48284960422163586
0.20281688299968706,0.48548812664907653
0.20645087746742624,0.48548812664907653
0.20645087746742624,0.48812664907651715
0.21412480535284734,0.48812664907651715
0.21412480535284734,0.49340369393139843
0.21681138907314804,0.49340369393139843
0.21681138907314804,0.49604221635883905
0.21759143507262685,0.49604221635883905
0.21759143507262685,0.49868073878627966
0.22239242133644802,0.49868073878627966
0.22239242133644802,0.5092348284960422
0.22948184612276717,0.5092348284960422
0.22948184612276717,0.5118733509234829
0.2302976194217942,0.5118733509234829
0.2302976194217942,0.5171503957783641
0.2326607567902751,0.5171503957783641
0.2326607567902751,0.5197889182058048
0.23703919730084938,0.5197889182058048
0.23703919730084938,0.5224274406332454
0.23815973719476458,0.5224274406332454
0.23815973719476458,0.525065963060686
0.24100809950379498,0.525065963060686
0.24100809950379498,0.5356200527704486
0.24285652389616355,0.5356200527704486
0.24285652389616355,0.5382585751978892
0.24511249783653138,0.5382585751978892
0.24511249783653138,0.5408970976253298
0.2479275134435855,0.5408970976253298
0.2479275134435855,0.5514511873350924
0.24997825300834756,0.5514511873350924
0.24997825300834756,0.554089709762533
0.250543461650597,0.554089709762533
0.250543461650597,0.5567282321899736
0.2523871616342853,0.5567282321899736
0.2523871616342853,0.5593667546174143
0.25525705524207465,0.5593667546174143
0.25525705524207465,0.5620052770448549
0.2630344058337938,0.5620052770448549
0.2630344058337938,0.575197889182058
0.26449981483829255,0.575197889182058
0.26449981483829255,0.5778364116094987
0.26748031086498597,0.5778364116094987
0.26748031086498597,0.5804749340369393
0.2713020218173943,0.5804749340369393
0.2713020218173943,0.58311345646438
0.27207954543680074,0.58311345646438
0.27207954543680074,0.5857519788918206
0.27563444261342734,0.5857519788918206
0.27563444261342734,0.5883905013192612
0.2783011624871044,0.5883905013192612
0.2783011624871044,0.5910290237467019
0.27945995374690497,0.5910290237467019
0.27945995374690497,0.5936675461741425
0.2801079191927352,0.5936675461741425
0.2801079191927352,0.6068601583113457
0.2817709684153795,0.6068601583113457
0.2817709684153795,0.6094986807387863
0.28379296600059134,0.6094986807387863
0.28379296600059134,0.6147757255936676
0.289506617194985,0.6147757255936676
0.289506617194985,0.6253298153034301
0.2937312030567103,0.6253298153034301
0.2937312030567103,0.6306068601583114
0.2954558835261713,0.6306068601583114
0.2954558835261713,0.633245382585752
0.29698173775713155,0.633245382585752
0.29698173775713155,0.6358839050131926
0.29956028185890793,0.6358839050131926
0.29956028185890793,0.6385224274406333
0.30485458152842093,0.6385224274406333
0.30485458152842093,0.6517150395778364
0.30666133823405195,0.6517150395778364
0.30666133823405195,0.6569920844327177
0.30812229536233193,0.6569920844327177
0.30812229536233193,0.662269129287599
0.3103401206121505,0.662269129287599
0.3103401206121505,0.6649076517150396
0.32192809488736235,0.6649076517150396
0.32192809488736235,0.6860158311345647
0.3301486016923308,0.6860158311345647
0.3301486016923308,0.6886543535620053
0.3325753390868709,0.6886543535620053
0.3325753390868709,0.6939313984168866
0.3344190390705593,0.6939313984168866
0.3344190390705593,0.6965699208443272
0.33518419158962914,0.6965699208443272
0.33518419158962914,0.6992084432717678
0.33560303178443884,0.6992084432717678
0.33560303178443884,0.7018469656992085
0.3410369178350669,0.7018469656992085
0.3410369178350669,0.7071240105540897
0.3446481713874458,0.7071240105540897
0.3446481713874458,0.7097625329815304
0.3451354860486875,0.7097625329815304
0.3451354860486875,0.712401055408971
0.3466505242985938,0.712401055408971
0.3466505242985938,0.7150395778364116
0.3479233034203068,0.7150395778364116
0.3479233034203068,0.7176781002638523
0.3514723705013778,0.7176781002638523
0.3514723705013778,0.7203166226912929
0.3536369546147004,0.7203166226912929
0.3536369546147004,0.7255936675461742
0.3550949588225617,0.7255936675461742
0.3550949588225617,0.7282321899736148
0.356693513048039,0.7282321899736148
0.356693513048039,0.7308707124010554
0.3575520046180837,0.7308707124010554
0.3575520046180837,0.7335092348284961
0.3584539709124765,0.7335092348284961
0.3584539709124765,0.7361477572559367
0.35954238668714017,0.7361477572559367
0.35954238668714017,0.7387862796833773
0.36257007938470837,0.7387862796833773
0.36257007938470837,0.741424802110818
0.3677317845004871,0.741424802110818
0.3677317845004871,0.7440633245382586
0.3785116232537299,0.7440633245382586
0.3785116232537299,0.7493403693931399
0.3814291066360241,0.7493403693931399
0.3814291066360241,0.7519788918205804
0.38529015588479165,0.7519788918205804
0.38529015588479165,0.7546174142480211
0.38702312310924725,0.7546174142480211
0.38702312310924725,0.7572559366754618
0.38994651831601335,0.7572559366754618
0.38994651831601335,0.7598944591029023
0.3931448934300015,0.7598944591029023
0.3931448934300015,0.762532981530343
0.39733549754538494,0.762532981530343
0.39733549754538494,0.7678100263852242
0.3985493764902748,0.7678100263852242
0.3985493764902748,0.7704485488126649
0.4005379295837288,0.7704485488126649
0.4005379295837288,0.7757255936675461
0.40335569423120843,0.7757255936675461
0.40335569423120843,0.7783641160949868
0.40525647848625845,0.7783641160949868
0.40525647848625845,0.7810026385224275
0.4059923596758368,0.7810026385224275
0.4059923596758368,0.783641160949868
0.40911266532173834,0.783641160949868
0.40911266532173834,0.7862796833773087
0.40987579416306485,0.7862796833773087
0.40987579416306485,0.7889182058047494
0.41503749927884376,0.7889182058047494
0.41503749927884376,0.7994722955145118
0.4197139864883169,0.7994722955145118
0.4197139864883169,0.8021108179419525
0.42146376843827665,0.8021108179419525
0.42146376843827665,0.8047493403693932
0.4222330006830478,0.8047493403693932
0.4222330006830478,0.8100263852242744
0.42269107182227916,0.8100263852242744
0.42269107182227916,0.8126649076517151
0.4253058347326708,0.8126649076517151
0.4253058347326708,0.8153034300791556
0.4306343543298623,0.8153034300791556
0.4306343543298623,0.8179419525065963
0.43171624042547413,0.8179419525065963
0.43171624042547413,0.820580474934037
0.43609911480667357,0.820580474934037
0.43609911480667357,0.8232189973614775
0.438573013739633,0.8232189973614775
0.438573013739633,0.8258575197889182
0.439285045525521,0.8258575197889182
0.439285045525521,0.8311345646437994
0.44745897697122117,0.8311345646437994
0.44745897697122117,0.8337730870712401
0.44930740136358993,0.8337730870712401
0.44930740136358993,0.8364116094986808
0.4525122046975067,0.8364116094986808
0.4525122046975067,0.8390501319261213
0.45456586346548133,0.8390501319261213
0.45456586346548133,0.841688654353562
0.4694852833012202,0.841688654353562
0.4694852833012202,0.8469656992084432
0.4759197414258662,0.8469656992084432
0.4759197414258662,0.8496042216358839
0.4764380439429871,0.8496042216358839
0.4764380439429871,0.8522427440633246
0.48062584090642063,0.8522427440633246
0.48062584090642063,0.8548812664907651
0.48542682717024166,0.8548812664907651
0.48542682717024166,0.8601583113456465
0.48938484073892496,0.8601583113456465
0.48938484073892496,0.8654353562005277
0.4918530963296747,0.8654353562005277
0.4918530963296747,0.8680738786279684
0.4988058569714417,0.8680738786279684
0.4988058569714417,0.8707124010554089
0.5084643632471127,0.8707124010554089
0.5084643632471127,0.8733509234828496
0.5145731728297582,0.8733509234828496
0.5145731728297582,0.8759894459102903
0.5193741590935794,0.8759894459102903
0.5193741590935794,0.8786279683377308
0.5208321633014404,0.8786279683377308
0.5208321633014404,0.8812664907651715
0.5283789723547887,0.8812664907651715
0.5283789723547887,0.8839050131926122
0.5350372753894739,0.8839050131926122
0.5350372753894739,0.8865435356200527
0.5370280236574542,0.8865435356200527
0.5370280236574542,0.8891820580474934
0.5493385909904348,0.8891820580474934
0.5493385909904348,0.8918205804749341
0.5496870259736257,0.8918205804749341
0.5496870259736257,0.8944591029023746
0.5682837595745259,0.8944591029023746
0.5682837595745259,0.8970976253298153
0.5722514489716023,0.8970976253298153
0.5722514489716023,0.899736147757256
0.5770573026358101,0.899736147757256
0.5770573026358101,0.9023746701846965
0.5775450291586732,0.9023746701846965
0.5775450291586732,0.9050131926121372
0.5781733350585171,0.9050131926121372
0.5781733350585171,0.9076517150395779
0.5849625007211562,0.9076517150395779
0.5849625007211562,0.9155672823218998
0.5961030583263566,0.9155672823218998
0.5961030583263566,0.9182058047493403
0.5966443057687916,0.9182058047493403
0.5966443057687916,0.920844327176781
0.6090481192454693,0.920844327176781
0.6090481192454693,0.9234828496042217
0.6249605686530754,0.9234828496042217
0.6249605686530754,0.9261213720316622
0.6280312226130421,0.9261213720316622
0.6280312226130421,0.9313984168865436
0.6300503902496942,0.9313984168865436
0.6300503902496942,0.9340369393139841
0.649813645071124,0.9340369393139841
0.649813645071124,0.9366754617414248
0.6548645139513125,0.9366754617414248
0.6548645139513125,0.9393139841688655
0.655351828612554,0.9393139841688655
0.655351828612554,0.941952506596306
0.6638179214323959,0.941952506596306
0.6638179214323959,0.9445910290237467
0.6648158084103709,0.9445910290237467
0.6648158084103709,0.9472295514511874
0.6780719051126377,0.9472295514511874
0.6780719051126377,0.9498680738786279
0.6851266626465882,0.9498680738786279
0.6851266626465882,0.9525065963060686
0.685891409571937,0.9525065963060686
0.685891409571937,0.9551451187335093
0.688798311705696,0.9551451187335093
0.688798311705696,0.9604221635883905
0.6901447374132127,0.9604221635883905
0.6901447374132127,0.9630606860158312
0.7062687969432897,0.9630606860158312
0.7062687969432897,0.9656992084432717
0.7315111640740981,0.9656992084432717
0.7315111640740981,0.9683377308707124
0.7369655941662062,0.9683377308707124
0.7369655941662062,0.9709762532981531
0.7478129764031987,0.9709762532981531
0.7478129764031987,0.9736147757255936
0.7809902180582041,0.9736147757255936
0.7809902180582041,0.9762532981530343
0.810966175609983,0.9762532981530343
0.810966175609983,0.978891820580475
0.8369944124974783,0.978891820580475
0.8369944124974783,0.9815303430079155
0.8930847960834881,0.9815303430079155
0.8930847960834881,0.9841688654353562
0.9159357352115255,0.9841688654353562
0.9159357352115255,0.9868073878627969
1.831871470423051,0.9868073878627969
1.831871470423051,1.0026385224274406


==> csvs/toa_vs_curve_solve_time.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.06596306068601583
0.0026450820551621335,0.06596306068601583
0.0026450820551621335,0.06860158311345646
0.0034472597504290052,0.06860158311345646
0.0034472597504290052,0.0712401055408971
0.004454379244076963,0.0712401055408971
0.004454379244076963,0.07387862796833773
0.006293252020842099,0.07387862796833773
0.006293252020842099,0.07651715039577836
0.006807534860718771,0.07651715039577836
0.006807534860718771,0.079155672823219
0.009617967006243304,0.079155672823219
0.009617967006243304,0.08179419525065963
0.010793127385663858,0.08179419525065963
0.010793127385663858,0.08443271767810026
0.01309780042927283,0.08443271767810026
0.01309780042927283,0.0870712401055409
0.01647583358459063,0.0870712401055409
0.01647583358459063,0.08970976253298153
0.018382947536457462,0.08970976253298153
0.018382947536457462,0.09234828496042216
0.026395887768415536,0.09234828496042216
0.026395887768415536,0.09498680738786279
0.02722591658804126,0.09498680738786279
0.02722591658804126,0.09762532981530343
0.02809311564564059,0.09762532981530343
0.02809311564564059,0.10026385224274406
0.028749386149824727,0.10026385224274406
0.028749386149824727,0.10290237467018469
0.03547968150342492,0.10290237467018469
0.03547968150342492,0.10554089709762533
0.03715373596312227,0.10554089709762533
0.03715373596312227,0.10817941952506596
0.03732996403337676,0.10817941952506596
0.03732996403337676,0.11081794195250659
0.04893073407025464,0.11081794195250659
0.04893073407025464,0.11345646437994723
0.05458538945257585,0.11345646437994723
0.05458538945257585,0.11609498680738786
0.05599140809881134,0.11609498680738786
0.05599140809881134,0.11873350923482849
0.05711500627384448,0.11873350923482849
0.05711500627384448,0.12137203166226913
0.057437259068251735,0.12137203166226913
0.057437259068251735,0.12401055408970976
0.057917589950651695,0.12401055408970976
0.057917589950651695,0.1266490765171504
0.06974989665634557,0.1266490765171504
0.06974989665634557,0.12928759894459102
0.06980050395849857,0.12928759894459102
0.06980050395849857,0.13192612137203166
0.07017888596141081,0.13192612137203166
0.07017888596141081,0.1345646437994723
0.07378607350219425,0.1345646437994723
0.07378607350219425,0.13720316622691292
0.07589957800966013,0.13720316622691292
0.07589957800966013,0.13984168865435356
0.07882575971852583,0.13984168865435356
0.07882575971852583,0.1424802110817942
0.08162908432936274,0.1424802110817942
0.08162908432936274,0.14511873350923482
0.08227453931327249,0.14511873350923482
0.08227453931327249,0.14775725593667546
0.08422683731474462,0.14775725593667546
0.08422683731474462,0.1503957783641161
0.08430087705778666,0.1503957783641161
0.08430087705778666,0.15303430079155672
0.08978623545682678,0.15303430079155672
0.08978623545682678,0.15567282321899736
0.09754149857055743,0.15567282321899736
0.09754149857055743,0.158311345646438
0.1006741899446478,0.158311345646438
0.1006741899446478,0.16094986807387862
0.10205552088056391,0.16094986807387862
0.10205552088056391,0.16358839050131926
0.11181685568238928,0.16358839050131926
0.11181685568238928,0.1662269129287599
0.11236728286389218,0.1662269129287599
0.11236728286389218,0.16886543535620052
0.114762833170742,0.16886543535620052
0.114762833170742,0.17150395778364116
0.11622764857536003,0.17150395778364116
0.11622764857536003,0.1741424802110818
0.11855251265183187,0.1741424802110818
0.11855251265183187,0.17678100263852242
0.12140934158749929,0.17678100263852242
0.12140934158749929,0.17941952506596306
0.12309878960697944,0.17941952506596306
0.12309878960697944,0.1820580474934037
0.12351751121074879,0.1820580474934037
0.12351751121074879,0.18469656992084432
0.13028584443024066,0.18469656992084432
0.13028584443024066,0.18733509234828497
0.13059490794736475,0.18733509234828497
0.13059490794736475,0.18997361477572558
0.13085983282733035,0.18997361477572558
0.13085983282733035,0.19261213720316622
0.13674514631011206,0.19261213720316622
0.13674514631011206,0.19525065963060687
0.13922032375217028,0.19525065963060687
0.13922032375217028,0.19788918205804748
0.144767962304979,0.19788918205804748
0.144767962304979,0.20052770448548812
0.1487040487273647,0.20052770448548812
0.1487040487273647,0.20316622691292877
0.1505869074268052,0.20316622691292877
0.1505869074268052,0.20580474934036938
0.1511968465356625,0.20580474934036938
0.1511968465356625,0.20844327176781002
0.15178890452480717,0.20844327176781002
0.15178890452480717,0.21108179419525067
0.1518965866923347,0.21108179419525067
0.1518965866923347,0.21372031662269128
0.15459555837204916,0.21372031662269128
0.15459555837204916,0.21635883905013192
0.1599985929383366,0.21635883905013192
0.1599985929383366,0.21899736147757257
0.16006493171483008,0.21899736147757257
0.16006493171483008,0.22163588390501318
0.16168574676657638,0.22163588390501318
0.16168574676657638,0.22427440633245382
0.1659241841619794,0.22427440633245382
0.1659241841619794,0.22691292875989447
0.16988882361196944,0.22691292875989447
0.16988882361196944,0.22955145118733508
0.17315689027136322,0.22955145118733508
0.17315689027136322,0.23218997361477572
0.17601023074565914,0.23218997361477572
0.17601023074565914,0.23482849604221637
0.17624601955862976,0.23482849604221637
0.17624601955862976,0.23746701846965698
0.17626974691197259,0.23746701846965698
0.17626974691197259,0.24010554089709762
0.1773192825238098,0.24010554089709762
0.1773192825238098,0.24274406332453827
0.1859631655166873,0.24274406332453827
0.1859631655166873,0.24538258575197888
0.18924058691643342,0.24538258575197888
0.18924058691643342,0.24802110817941952
0.19253044862184218,0.24802110817941952
0.19253044862184218,0.25065963060686014
0.19257548516073195,0.25065963060686014
0.19257548516073195,0.2532981530343008
0.20101973823804178,0.2532981530343008
0.20101973823804178,0.2559366754617414
0.2052554303467229,0.2559366754617414
0.2052554303467229,0.25857519788918204
0.2056188612132381,0.25857519788918204
0.2056188612132381,0.2612137203166227
0.2063982242819073,0.2612137203166227
0.2063982242819073,0.2638522427440633
0.20691951989080193,0.2638522427440633
0.20691951989080193,0.26649076517150394
0.20811272599256392,0.26649076517150394
0.20811272599256392,0.2691292875989446
0.20880466379141588,0.2691292875989446
0.20880466379141588,0.2717678100263852
0.21063566896053612,0.2717678100263852
0.21063566896053612,0.27440633245382584
0.22367984721243633,0.27440633245382584
0.22367984721243633,0.2770448548812665
0.22938833964469277,0.2770448548812665
0.22938833964469277,0.2796833773087071
0.2298288313553507,0.2796833773087071
0.2298288313553507,0.28232189973614774
0.23237422505801889,0.28232189973614774
0.23237422505801889,0.2849604221635884
0.23420786923506393,0.2849604221635884
0.23420786923506393,0.287598944591029
0.23497468999840065,0.287598944591029
0.23497468999840065,0.29023746701846964
0.23743454337066408,0.29023746701846964
0.23743454337066408,0.2928759894459103
0.24050697891982817,0.2928759894459103
0.24050697891982817,0.2955145118733509
0.24133778079967919,0.2955145118733509
0.24133778079967919,0.29815303430079154
0.24877524072167584,0.29815303430079154
0.24877524072167584,0.3007915567282322
0.2504086151088354,0.3007915567282322
0.2504086151088354,0.3034300791556728
0.2528988561711714,0.3034300791556728
0.2528988561711714,0.30606860158311344
0.26118928598092317,0.30606860158311344
0.26118928598092317,0.3087071240105541
0.26157436853572796,0.3087071240105541
0.26157436853572796,0.3113456464379947
0.26550953435227587,0.3113456464379947
0.26550953435227587,0.31398416886543534
0.26803540080816224,0.31398416886543534
0.26803540080816224,0.316622691292876
0.26830203397458185,0.316622691292876
0.26830203397458185,0.31926121372031663
0.27158931186884694,0.31926121372031663
0.27158931186884694,0.32189973614775724
0.27257495741324,0.32189973614775724
0.27257495741324,0.3245382585751979
0.273585573544496,0.3245382585751979
0.273585573544496,0.32717678100263853
0.2756413246934468,0.32717678100263853
0.2756413246934468,0.32981530343007914
0.27702848753298387,0.32981530343007914
0.27702848753298387,0.3324538258575198
0.280722923966522,0.3324538258575198
0.280722923966522,0.33509234828496043
0.28202623302181734,0.33509234828496043
0.28202623302181734,0.33773087071240104
0.282489129717609,0.33773087071240104
0.282489129717609,0.3403693931398417
0.2916689842571576,0.3403693931398417
0.2916689842571576,0.34300791556728233
0.29251559388332415,0.34300791556728233
0.29251559388332415,0.34564643799472294
0.29495837989989904,0.34564643799472294
0.29495837989989904,0.3482849604221636
0.29556485482956735,0.3482849604221636
0.29556485482956735,0.35092348284960423
0.29671402552406523,0.35092348284960423
0.29671402552406523,0.35356200527704484
0.29700893271746487,0.35356200527704484
0.29700893271746487,0.3562005277044855
0.30047740406308215,0.3562005277044855
0.30047740406308215,0.35883905013192613
0.30055948471679705,0.35883905013192613
0.30055948471679705,0.36147757255936674
0.30214396629093715,0.36147757255936674
0.30214396629093715,0.3641160949868074
0.3060924095034231,0.3641160949868074
0.3060924095034231,0.36675461741424803
0.3071742817102283,0.36675461741424803
0.3071742817102283,0.36939313984168864
0.3071743281973356,0.36939313984168864
0.3071743281973356,0.3720316622691293
0.30855542478737813,0.3720316622691293
0.30855542478737813,0.37467018469656993
0.3091370113947585,0.37467018469656993
0.3091370113947585,0.37730870712401055
0.31125513218932566,0.37730870712401055
0.31125513218932566,0.37994722955145116
0.31307252937497065,0.37994722955145116
0.31307252937497065,0.38258575197889183
0.3133249452880662,0.38258575197889183
0.3133249452880662,0.38522427440633245
0.3139109087921852,0.38522427440633245
0.3139109087921852,0.38786279683377306
0.31401711706325747,0.38786279683377306
0.31401711706325747,0.39050131926121373
0.31958858677402024,0.39050131926121373
0.31958858677402024,0.39313984168865435
0.31999809187571654,0.39313984168865435
0.31999809187571654,0.39577836411609496
0.32158832432106005,0.39577836411609496
0.32158832432106005,0.39841688654353563
0.33158583383357976,0.39841688654353563
0.33158583383357976,0.40105540897097625
0.33578651655176855,0.40105540897097625
0.33578651655176855,0.40369393139841686
0.33878908901040355,0.40369393139841686
0.33878908901040355,0.40633245382585753
0.34093772924291854,0.40633245382585753
0.34093772924291854,0.40897097625329815
0.3428039293356795,0.40897097625329815
0.3428039293356795,0.41160949868073876
0.3461779503679513,0.41160949868073876
0.3461779503679513,0.41424802110817943
0.3466002700193079,0.41424802110817943
0.3466002700193079,0.41688654353562005
0.34914479082467825,0.41688654353562005
0.34914479082467825,0.41952506596306066
0.34959340302852504,0.41952506596306066
0.34959340302852504,0.42216358839050133
0.35146823220531126,0.42216358839050133
0.35146823220531126,0.42480211081794195
0.35414771022834673,0.42480211081794195
0.35414771022834673,0.42744063324538256
0.3542636712286005,0.42744063324538256
0.3542636712286005,0.43007915567282323
0.35905007395180666,0.43007915567282323
0.35905007395180666,0.43271767810026385
0.3593990898388308,0.43271767810026385
0.3593990898388308,0.43535620052770446
0.35968569898415387,0.43535620052770446
0.35968569898415387,0.43799472295514513
0.3608971468408053,0.43799472295514513
0.3608971468408053,0.44063324538258575
0.36568877023080826,0.44063324538258575
0.36568877023080826,0.44327176781002636
0.3669098262832447,0.44327176781002636
0.3669098262832447,0.44591029023746703
0.3699620702812785,0.44591029023746703
0.3699620702812785,0.44854881266490765
0.37403526587816266,0.44854881266490765
0.37403526587816266,0.45118733509234826
0.3760196178112619,0.45118733509234826
0.3760196178112619,0.45382585751978893
0.3804909170703011,0.45382585751978893
0.3804909170703011,0.45646437994722955
0.38071589418045987,0.45646437994722955
0.38071589418045987,0.45910290237467016
0.38141686743826614,0.45910290237467016
0.38141686743826614,0.46174142480211083
0.38306251630701055,0.46174142480211083
0.38306251630701055,0.46437994722955145
0.3839234637526686,0.46437994722955145
0.3839234637526686,0.46701846965699206
0.3844885718577311,0.46701846965699206
0.3844885718577311,0.46965699208443273
0.3855842857619132,0.46965699208443273
0.3855842857619132,0.47229551451187335
0.3881936376886159,0.47229551451187335
0.3881936376886159,0.47493403693931396
0.39717158367685806,0.47493403693931396
0.39717158367685806,0.47757255936675463
0.3979789038190816,0.47757255936675463
0.3979789038190816,0.48021108179419525
0.3986057152598179,0.48021108179419525
0.3986057152598179,0.48284960422163586
0.3987674798559246,0.48284960422163586
0.3987674798559246,0.48548812664907653
0.4000405865160226,0.48548812664907653
0.4000405865160226,0.48812664907651715
0.4006406355099273,0.48812664907651715
0.4006406355099273,0.49076517150395776
0.40433824889830616,0.49076517150395776
0.40433824889830616,0.49340369393139843
0.41357138469563187,0.49340369393139843
0.41357138469563187,0.49604221635883905
0.4153554108741188,0.49604221635883905
0.4153554108741188,0.49868073878627966
0.4193516035168595,0.49868073878627966
0.4193516035168595,0.5013192612137203
0.4200639115728152,0.5013192612137203
0.4200639115728152,0.503957783641161
0.42033853466224563,0.503957783641161
0.42033853466224563,0.5065963060686016
0.4273046568232718,0.5065963060686016
0.4273046568232718,0.5092348284960422
0.42855839653373684,0.5092348284960422
0.42855839653373684,0.5118733509234829
0.43430980504209826,0.5118733509234829
0.43430980504209826,0.5145118733509235
0.4370042970790886,0.5145118733509235
0.4370042970790886,0.5171503957783641
0.43755089454396107,0.5171503957783641
0.43755089454396107,0.5197889182058048
0.4406169152448013,0.5197889182058048
0.4406169152448013,0.5224274406332454
0.44198090201255297,0.5224274406332454
0.44198090201255297,0.525065963060686
0.4427176280909287,0.525065963060686
0.4427176280909287,0.5277044854881267
0.4430797496875572,0.5277044854881267
0.4430797496875572,0.5303430079155673
0.4447187794603847,0.5303430079155673
0.4447187794603847,0.5329815303430079
0.4447799485519003,0.5329815303430079
0.4447799485519003,0.5356200527704486
0.44722432243168025,0.5356200527704486
0.44722432243168025,0.5382585751978892
0.44859024915818313,0.5382585751978892
0.44859024915818313,0.5408970976253298
0.45160137447193327,0.5408970976253298
0.45160137447193327,0.5435356200527705
0.4520003152787688,0.5435356200527705
0.4520003152787688,0.5461741424802111
0.45425722715809075,0.5461741424802111
0.45425722715809075,0.5488126649076517
0.458271317588017,0.5488126649076517
0.458271317588017,0.5514511873350924
0.46452377216930324,0.5514511873350924
0.46452377216930324,0.554089709762533
0.4654887988585358,0.554089709762533
0.4654887988585358,0.5567282321899736
0.4665493291698558,0.5567282321899736
0.4665493291698558,0.5593667546174143
0.4666575037783737,0.5593667546174143
0.4666575037783737,0.5620052770448549
0.4679378941895994,0.5620052770448549
0.4679378941895994,0.5646437994722955
0.4715615279166953,0.5646437994722955
0.4715615279166953,0.5672823218997362
0.47212392538038794,0.5672823218997362
0.47212392538038794,0.5699208443271768
0.4758137939618422,0.5699208443271768
0.4758137939618422,0.5725593667546174
0.4792381074011295,0.5725593667546174
0.4792381074011295,0.575197889182058
0.48001844577258956,0.575197889182058
0.48001844577258956,0.5778364116094987
0.48090087570677487,0.5778364116094987
0.48090087570677487,0.5804749340369393
0.4825587948687069,0.5804749340369393
0.4825587948687069,0.58311345646438
0.4856135591896329,0.58311345646438
0.4856135591896329,0.5857519788918206
0.48948007530861787,0.5857519788918206
0.48948007530861787,0.5883905013192612
0.5034615064781822,0.5883905013192612
0.5034615064781822,0.5910290237467019
0.5045122461775131,0.5910290237467019
0.5045122461775131,0.5936675461741425
0.5074614500439717,0.5936675461741425
0.5074614500439717,0.5963060686015831
0.5094422810449605,0.5963060686015831
0.5094422810449605,0.5989445910290238
0.5110346181334907,0.5989445910290238
0.5110346181334907,0.6015831134564644
0.513307502818163,0.6015831134564644
0.513307502818163,0.604221635883905
0.5158102910817708,0.604221635883905
0.5158102910817708,0.6068601583113457
0.5205578280024963,0.6068601583113457
0.5205578280024963,0.6094986807387863
0.5282901446734286,0.6094986807387863
0.5282901446734286,0.6121372031662269
0.5306907005465897,0.6121372031662269
0.5306907005465897,0.6147757255936676
0.5332791234183575,0.6147757255936676
0.5332791234183575,0.6174142480211082
0.5351098238070299,0.6174142480211082
0.5351098238070299,0.6200527704485488
0.535739111303234,0.6200527704485488
0.535739111303234,0.6226912928759895
0.5406683121045007,0.6226912928759895
0.5406683121045007,0.6253298153034301
0.5438108768960742,0.6253298153034301
0.5438108768960742,0.6279683377308707
0.5454023323730854,0.6279683377308707
0.5454023323730854,0.6306068601583114
0.5487772262518639,0.6306068601583114
0.5487772262518639,0.633245382585752
0.5532430756308261,0.633245382585752
0.5532430756308261,0.6358839050131926
0.5547792301820498,0.6358839050131926
0.5547792301820498,0.6385224274406333
0.5610051616330115,0.6385224274406333
0.5610051616330115,0.6411609498680739
0.5620216203292894,0.6411609498680739
0.5620216203292894,0.6437994722955145
0.5672295301005171,0.6437994722955145
0.5672295301005171,0.6464379947229552
0.5709505833821118,0.6464379947229552
0.5709505833821118,0.6490765171503958
0.5749621705193462,0.6490765171503958
0.5749621705193462,0.6517150395778364
0.5750640396549183,0.6517150395778364
0.5750640396549183,0.6543535620052771
0.5928620402496012,0.6543535620052771
0.5928620402496012,0.6569920844327177
0.593047452819711,0.6569920844327177
0.593047452819711,0.6596306068601583
0.5945383434839364,0.6596306068601583
0.5945383434839364,0.662269129287599
0.5955814275258066,0.662269129287599
0.5955814275258066,0.6649076517150396
0.6003808771800881,0.6649076517150396
0.6003808771800881,0.6675461741424802
0.6041176295687674,0.6675461741424802
0.6041176295687674,0.6701846965699209
0.6047848997315074,0.6701846965699209
0.6047848997315074,0.6728232189973615
0.6080858501649844,0.6728232189973615
0.6080858501649844,0.6754617414248021
0.6132953834225949,0.6754617414248021
0.6132953834225949,0.6781002638522428
0.6151754741696878,0.6781002638522428
0.6151754741696878,0.6807387862796834
0.6196838798995223,0.6807387862796834
0.6196838798995223,0.683377308707124
0.6265692616221703,0.683377308707124
0.6265692616221703,0.6860158311345647
0.6318530448186831,0.6860158311345647
0.6318530448186831,0.6886543535620053
0.6330021301069605,0.6886543535620053
0.6330021301069605,0.6912928759894459
0.6443032254803903,0.6912928759894459
0.6443032254803903,0.6939313984168866
0.6532717488942,0.6939313984168866
0.6532717488942,0.6965699208443272
0.6534855258840884,0.6965699208443272
0.6534855258840884,0.6992084432717678
0.657105654533684,0.6992084432717678
0.657105654533684,0.7018469656992085
0.6608664812444028,0.7018469656992085
0.6608664812444028,0.7044854881266491
0.669063527841983,0.7044854881266491
0.669063527841983,0.7071240105540897
0.6702543446812254,0.7071240105540897
0.6702543446812254,0.7097625329815304
0.6809573612417328,0.7097625329815304
0.6809573612417328,0.712401055408971
0.6813649112008011,0.712401055408971
0.6813649112008011,0.7150395778364116
0.6831237609685392,0.7150395778364116
0.6831237609685392,0.7176781002638523
0.6927630113937909,0.7176781002638523
0.6927630113937909,0.7203166226912929
0.6944064398698099,0.7203166226912929
0.6944064398698099,0.7229551451187335
0.6976503218181463,0.7229551451187335
0.6976503218181463,0.7255936675461742
0.6991974442147179,0.7255936675461742
0.6991974442147179,0.7282321899736148
0.7013035623272262,0.7282321899736148
0.7013035623272262,0.7308707124010554
0.7016568892266899,0.7308707124010554
0.7016568892266899,0.7335092348284961
0.7023848911065045,0.7335092348284961
0.7023848911065045,0.7361477572559367
0.7106457506607716,0.7361477572559367
0.7106457506607716,0.7387862796833773
0.7254870079023575,0.7387862796833773
0.7254870079023575,0.741424802110818
0.7279119409022684,0.741424802110818
0.7279119409022684,0.7440633245382586
0.7319627897472744,0.7440633245382586
0.7319627897472744,0.7467018469656992
0.740155153389145,0.7467018469656992
0.740155153389145,0.7493403693931399
0.744761834771965,0.7493403693931399
0.744761834771965,0.7519788918205804
0.7458335780028831,0.7519788918205804
0.7458335780028831,0.7546174142480211
0.7458469448186441,0.7546174142480211
0.7458469448186441,0.7572559366754618
0.7488828520906765,0.7572559366754618
0.7488828520906765,0.7598944591029023
0.7528471656030814,0.7598944591029023
0.7528471656030814,0.762532981530343
0.755428122703266,0.762532981530343
0.755428122703266,0.7651715039577837
0.7563307742986665,0.7651715039577837
0.7563307742986665,0.7678100263852242
0.7575710026466561,0.7678100263852242
0.7575710026466561,0.7704485488126649
0.7612093131724403,0.7704485488126649
0.7612093131724403,0.7730870712401056
0.7792408345722068,0.7730870712401056
0.7792408345722068,0.7757255936675461
0.7855724147344086,0.7757255936675461
0.7855724147344086,0.7783641160949868
0.7880160773879159,0.7783641160949868
0.7880160773879159,0.7810026385224275
0.7885391810324534,0.7810026385224275
0.7885391810324534,0.783641160949868
0.7939099969532983,0.783641160949868
0.7939099969532983,0.7862796833773087
0.7959303587444725,0.7862796833773087
0.7959303587444725,0.7889182058047494
0.8007374535021072,0.7889182058047494
0.8007374535021072,0.7915567282321899
0.8066944427184947,0.7915567282321899
0.8066944427184947,0.7941952506596306
0.8101916872690788,0.7941952506596306
0.8101916872690788,0.7968337730870713
0.8183721016474755,0.7968337730870713
0.8183721016474755,0.7994722955145118
0.8227158373120327,0.7994722955145118
0.8227158373120327,0.8021108179419525
0.8390752567250699,0.8021108179419525
0.8390752567250699,0.8047493403693932
0.8400556533066534,0.8047493403693932
0.8400556533066534,0.8073878627968337
0.8601827061780111,0.8073878627968337
0.8601827061780111,0.8100263852242744
0.867204829318171,0.8100263852242744
0.867204829318171,0.8126649076517151
0.8782378505812256,0.8126649076517151
0.8782378505812256,0.8153034300791556
0.8882521946387893,0.8153034300791556
0.8882521946387893,0.8179419525065963
0.8966605789949608,0.8179419525065963
0.8966605789949608,0.820580474934037
0.8981203859807864,0.820580474934037
0.8981203859807864,0.8232189973614775
0.8995328347547537,0.8232189973614775
0.8995328347547537,0.8258575197889182
0.9056869631339667,0.8258575197889182
0.9056869631339667,0.8284960422163589
0.9064120754244989,0.8284960422163589
0.9064120754244989,0.8311345646437994
0.9074581016963015,0.8311345646437994
0.9074581016963015,0.8337730870712401
0.9218413849521992,0.8337730870712401
0.9218413849521992,0.8364116094986808
0.9364091384235651,0.8364116094986808
0.9364091384235651,0.8390501319261213
0.9372144947272547,0.8390501319261213
0.9372144947272547,0.841688654353562
0.9421941139137023,0.841688654353562
0.9421941139137023,0.8443271767810027
0.9435706532502875,0.8443271767810027
0.9435706532502875,0.8469656992084432
0.9555391986166122,0.8469656992084432
0.9555391986166122,0.8496042216358839
0.9584133381633555,0.8496042216358839
0.9584133381633555,0.8522427440633246
0.9589864414191326,0.8522427440633246
0.9589864414191326,0.8548812664907651
0.9748310832513443,0.8548812664907651
0.9748310832513443,0.8575197889182058
0.9778789512980116,0.8575197889182058
0.9778789512980116,0.8601583113456465
0.9801192273437914,0.8601583113456465
0.9801192273437914,0.862796833773087
0.9808189439760743,0.862796833773087
0.9808189439760743,0.8654353562005277
0.9902349991837283,0.8654353562005277
0.9902349991837283,0.8680738786279684
0.9914981391947618,0.8680738786279684
0.9914981391947618,0.8707124010554089
1.009769711187999,0.8707124010554089
1.009769711187999,0.8733509234828496
1.013249442844722,0.8733509234828496
1.013249442844722,0.8759894459102903
1.017492173703634,0.8759894459102903
1.017492173703634,0.8786279683377308
1.0261401374637902,0.8786279683377308
1.0261401374637902,0.8812664907651715
1.0379289483754868,0.8812664907651715
1.0379289483754868,0.8839050131926122
1.0464784857674556,0.8839050131926122
1.0464784857674556,0.8865435356200527
1.0469675405599081,0.8865435356200527
1.0469675405599081,0.8891820580474934
1.0489854583645268,0.8891820580474934
1.0489854583645268,0.8918205804749341
1.061261853030797,0.8918205804749341
1.061261853030797,0.8944591029023746
1.0612934405060153,0.8944591029023746
1.0612934405060153,0.8970976253298153
1.072527459108683,0.8970976253298153
1.072527459108683,0.899736147757256
1.0736107132983819,0.899736147757256
1.0736107132983819,0.9023746701846965
1.080770684361918,0.9023746701846965
1.080770684361918,0.9050131926121372
1.0816298697400464,0.9050131926121372
1.0816298697400464,0.9076517150395779
1.0839826614476662,0.9076517150395779
1.0839826614476662,0.9102902374670184
1.085885965228318,0.9102902374670184
1.085885965228318,0.9129287598944591
1.0918660595735488,0.9129287598944591
1.0918660595735488,0.9155672823218998
1.1049402686559984,0.9155672823218998
1.1049402686559984,0.9182058047493403
1.1135417881942524,0.9182058047493403
1.1135417881942524,0.920844327176781
1.1282583583364874,0.920844327176781
1.1282583583364874,0.9234828496042217
1.1289746059898127,0.9234828496042217
1.1289746059898127,0.9261213720316622
1.1369698233430456,0.9261213720316622
1.1369698233430456,0.9287598944591029
1.1383109865801155,0.9287598944591029
1.1383109865801155,0.9313984168865436
1.1415034112460118,0.9313984168865436
1.1415034112460118,0.9340369393139841
1.1493663199106166,0.9340369393139841
1.1493663199106166,0.9366754617414248
1.1575221929966695,0.9366754617414248
1.1575221929966695,0.9393139841688655
1.1650102680291696,0.9393139841688655
1.1650102680291696,0.941952506596306
1.2012031365313272,0.941952506596306
1.2012031365313272,0.9445910290237467
1.2070800503294803,0.9445910290237467
1.2070800503294803,0.9472295514511874
1.2071324087862902,0.9472295514511874
1.2071324087862902,0.9498680738786279
1.2209505925742459,0.9498680738786279
1.2209505925742459,0.9525065963060686
1.2405463971055561,0.9525065963060686
1.2405463971055561,0.9551451187335093
1.2413509310878927,0.9551451187335093
1.2413509310878927,0.9577836411609498
1.2480648574179567,0.9577836411609498
1.2480648574179567,0.9604221635883905
1.2736602794786072,0.9604221635883905
1.2736602794786072,0.9630606860158312
1.2886859890403217,0.9630606860158312
1.2886859890403217,0.9656992084432717
1.29387856250597,0.9656992084432717
1.29387856250597,0.9683377308707124
1.2982965505487922,0.9683377308707124
1.2982965505487922,0.9709762532981531
1.3041548383809853,0.9709762532981531
1.3041548383809853,0.9736147757255936
1.3354943374136146,0.9736147757255936
1.3354943374136146,0.9762532981530343
1.3358826839034832,0.9762532981530343
1.3358826839034832,0.978891820580475
1.3872346133114772,0.978891820580475
1.3872346133114772,0.9815303430079155
1.4839499303473287,0.9815303430079155
1.4839499303473287,0.9841688654353562
1.7177835179831291,0.9841688654353562
1.7177835179831291,0.9868073878627969
3.4355670359662582,0.9868073878627969
3.4355670359662582,1.0026385224274406


==> csvs/toa_vs_prox_iters.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.9868073878627969
3.287712379549449,0.9868073878627969
3.287712379549449,1.0026385224274406


==> csvs/toa_vs_prox_solve_time.csv <==
x,y
0.0,0.0
0.0,0.0
0.0,0.7546174142480211
0.004385321889126397,0.7546174142480211
0.004385321889126397,0.7572559366754618
0.011440779954792741,0.7572559366754618
0.011440779954792741,0.7598944591029023
0.018645532922489376,0.7598944591029023
0.018645532922489376,0.762532981530343
0.01982242928533558,0.762532981530343
0.01982242928533558,0.7651715039577837
0.02367377490488527,0.7651715039577837
0.02367377490488527,0.7678100263852242
0.027976697584484754,0.7678100263852242
0.027976697584484754,0.7704485488126649
0.034466004506093564,0.7704485488126649
0.034466004506093564,0.7730870712401056
0.03852817940990101,0.7730870712401056
0.03852817940990101,0.7757255936675461
0.038841147888561134,0.7757255936675461
0.038841147888561134,0.7783641160949868
0.04256189321972106,0.7783641160949868
0.04256189321972106,0.7810026385224275
0.04911984641689698,0.7810026385224275
0.04911984641689698,0.783641160949868
0.050555509681436135,0.783641160949868
0.050555509681436135,0.7862796833773087
0.056069836733221926,0.7862796833773087
0.056069836733221926,0.7889182058047494
0.057663238126890844,0.7889182058047494
0.057663238126890844,0.7915567282321899
0.05896812093401848,0.7915567282321899
0.05896812093401848,0.7941952506596306
0.060805200678884605,0.7941952506596306
0.060805200678884605,0.7968337730870713
0.06664696730290641,0.7968337730870713
0.06664696730290641,0.7994722955145118
0.06940080947263112,0.7994722955145118
0.06940080947263112,0.8021108179419525
0.07888963485976493,0.8021108179419525
0.07888963485976493,0.8047493403693932
0.08369042113433584,0.8047493403693932
0.08369042113433584,0.8073878627968337
0.09145429778600632,0.8073878627968337
0.09145429778600632,0.8100263852242744
0.09379045527040884,0.8100263852242744
0.09379045527040884,0.8126649076517151
0.09698978249330897,0.8126649076517151
0.09698978249330897,0.8153034300791556
0.09701097317101517,0.8153034300791556
0.09701097317101517,0.8179419525065963
0.10736690421722264,0.8179419525065963
0.10736690421722264,0.820580474934037
0.10740033513739487,0.820580474934037
0.10740033513739487,0.8232189973614775
0.10831055501103024,0.8232189973614775
0.10831055501103024,0.8258575197889182
0.10954498730930966,0.8258575197889182
0.10954498730930966,0.8284960422163589
0.1100779944121283,0.8284960422163589
0.1100779944121283,0.8311345646437994
0.11603507575576454,0.8311345646437994
0.11603507575576454,0.8337730870712401
0.13234537360668797,0.8337730870712401
0.13234537360668797,0.8364116094986808
0.13561235354560683,0.8364116094986808
0.13561235354560683,0.8390501319261213
0.13955593041377726,0.8390501319261213
0.13955593041377726,0.841688654353562
0.1399767430818745,0.841688654353562
0.1399767430818745,0.8443271767810027
0.14395706395128635,0.8443271767810027
0.14395706395128635,0.8469656992084432
0.15228008259194162,0.8469656992084432
0.15228008259194162,0.8496042216358839
0.15465136316652528,0.8496042216358839
0.15465136316652528,0.8522427440633246
0.15527256448700513,0.8522427440633246
0.15527256448700513,0.8548812664907651
0.16099065992830522,0.8548812664907651
0.16099065992830522,0.8575197889182058
0.163896897494001,0.8575197889182058
0.163896897494001,0.8601583113456465
0.165942602367655,0.8601583113456465
0.165942602367655,0.862796833773087
0.16845870461162704,0.862796833773087
0.16845870461162704,0.8654353562005277
0.17560077465026513,0.8654353562005277
0.17560077465026513,0.8680738786279684
0.17780451244025924,0.8680738786279684
0.17780451244025924,0.8707124010554089
0.18439184868418432,0.8707124010554089
0.18439184868418432,0.8733509234828496
0.18939219676080776,0.8733509234828496
0.18939219676080776,0.8759894459102903
0.19098041278476466,0.8759894459102903
0.19098041278476466,0.8786279683377308
0.19730863409351107,0.8786279683377308
0.19730863409351107,0.8812664907651715
0.19870822503081367,0.8812664907651715
0.19870822503081367,0.8839050131926122
0.20125524069393355,0.8839050131926122
0.20125524069393355,0.8865435356200527
0.20660866154588087,0.8865435356200527
0.20660866154588087,0.8891820580474934
0.20802984588916493,0.8891820580474934
0.20802984588916493,0.8918205804749341
0.2087716041866621,0.8918205804749341
0.2087716041866621,0.8944591029023746
0.21421577879179615,0.8944591029023746
0.21421577879179615,0.8970976253298153
0.21644226275777226,0.8970976253298153
0.21644226275777226,0.899736147757256
0.2324288465356342,0.899736147757256
0.2324288465356342,0.9023746701846965
0.2406496036043062,0.9023746701846965
0.2406496036043062,0.9050131926121372
0.258355291026281,0.9050131926121372
0.258355291026281,0.9076517150395779
0.2664557598052115,0.9076517150395779
0.2664557598052115,0.9102902374670184
0.2732915097623183,0.9102902374670184
0.2732915097623183,0.9129287598944591
0.2744254907709156,0.9129287598944591
0.2744254907709156,0.9155672823218998
0.28759895264844076,0.9155672823218998
0.28759895264844076,0.9182058047493403
0.30250004394306534,0.9182058047493403
0.30250004394306534,0.920844327176781
0.30567839172446776,0.920844327176781
0.30567839172446776,0.9234828496042217
0.31276020790617143,0.9234828496042217
0.31276020790617143,0.9261213720316622
0.31368001081114394,0.9261213720316622
0.31368001081114394,0.9287598944591029
0.3143498632489287,0.9287598944591029
0.3143498632489287,0.9313984168865436
0.3360136874007737,0.9313984168865436
0.3360136874007737,0.9340369393139841
0.33800226963174007,0.9340369393139841
0.33800226963174007,0.9366754617414248
0.33947777995468514,0.9366754617414248
0.33947777995468514,0.9393139841688655
0.34046981606057813,0.9393139841688655
0.34046981606057813,0.941952506596306
0.3562664948043312,0.941952506596306
0.3562664948043312,0.9445910290237467
0.3588996441186591,0.9445910290237467
0.3588996441186591,0.9472295514511874
0.366769845615613,0.9472295514511874
0.366769845615613,0.9498680738786279
0.3692863471485961,0.9498680738786279
0.3692863471485961,0.9525065963060686
0.3760238389282722,0.9525065963060686
0.3760238389282722,0.9551451187335093
0.39119671443680587,0.9551451187335093
0.39119671443680587,0.9577836411609498
0.40628216826382235,0.9577836411609498
0.40628216826382235,0.9604221635883905
0.4130621707969054,0.9604221635883905
0.4130621707969054,0.9630606860158312
0.4782904076981403,0.9630606860158312
0.4782904076981403,0.9656992084432717
0.5348346173365941,0.9656992084432717
0.5348346173365941,0.9683377308707124
0.5462798850387652,0.9683377308707124
0.5462798850387652,0.9709762532981531
0.5483871174923733,0.9709762532981531
0.5483871174923733,0.9736147757255936
0.5721325016013662,0.9736147757255936
0.5721325016013662,0.9762532981530343
0.580533989859918,0.9762532981530343
0.580533989859918,0.978891820580475
0.6047033885035616,0.978891820580475
0.6047033885035616,0.9815303430079155
0.6987162150286615,0.9815303430079155
0.6987162150286615,0.9841688654353562
0.7243890254026417,0.9841688654353562
0.7243890254026417,0.9868073878627969
2.339006711386657,0.9868073878627969
2.339006711386657,1.0026385224274406

